Langevin algorithms for very deep Neural Networks with application to image classification

Training a very deep neural network is a challenging task, as the deeper a neural network is, the more non-linear it is. We compare the performances of various preconditioned Langevin algorithms with their non-Langevin counterparts for the training of neural networks of increasing depth. For shallow neural networks, Langevin algorithms do not lead to any improvement, however the deeper the network is and the greater are the gains provided by Langevin algorithms. Adding noise to the gradient descent allows to escape from local traps, which are more frequent for very deep neural networks. Following this heuristic we introduce a new Langevin algorithm called Layer Langevin, which consists in adding Langevin noise only to the weights associated to the deepest layers. We then prove the benefits of Langevin and Layer Langevin algorithms for the training of popular deep residual architectures for image classification.

==> data/conv_dense/adam_10x64/0_loss.csv <==
,time,f
0,0,2.3026487827301025
1,1,2.1125643253326416
2,2,1.874786376953125
3,3,1.7815942764282227
4,4,1.7265368700027466
5,5,1.6690952777862549
6,6,1.6228870153427124
7,7,1.5785573720932007
8,8,1.535654902458191
9,9,1.5004462003707886
10,10,1.4654879570007324
11,11,1.4250457286834717
12,12,1.3960226774215698
13,13,1.371493935585022
14,14,1.3525253534317017
15,15,1.3310012817382812
16,16,1.284590482711792
17,17,1.2772951126098633
18,18,1.2747713327407837
19,19,1.2718751430511475
20,20,1.2685081958770752


==> data/conv_dense/adam_10x64/0_v_acc.csv <==
,time,f
0,0,0.08980000019073486
1,1,0.26010000705718994
2,2,0.29330000281333923
3,3,0.34630000591278076
4,4,0.3734000027179718
5,5,0.391400009393692
6,6,0.37470000982284546
7,7,0.43130001425743103
8,8,0.4350000023841858
9,9,0.4374000132083893
10,10,0.4717999994754791
11,11,0.48399999737739563
12,12,0.486299991607666
13,13,0.4894999861717224
14,14,0.49779999256134033
15,15,0.4796999990940094
16,16,0.5286999940872192
17,17,0.529699981212616
18,18,0.5307999849319458
19,19,0.5313000082969666
20,20,0.5335999727249146


==> data/conv_dense/adam_10x64/1_loss.csv <==
,time,f
0,0,2.3026487827301025
1,1,2.1253743171691895
2,2,1.8663803339004517
3,3,1.7646979093551636
4,4,1.7024918794631958
5,5,1.6519695520401
6,6,1.6008673906326294
7,7,1.5343571901321411
8,8,1.4852641820907593
9,9,1.4361859560012817
10,10,1.4095593690872192
11,11,1.376523733139038
12,12,1.3451108932495117
13,13,1.316522479057312
14,14,1.292771816253662
15,15,1.2719535827636719
16,16,1.2190818786621094
17,17,1.2120200395584106
18,18,1.2081615924835205
19,19,1.2050234079360962
20,20,1.201141357421875


==> data/conv_dense/adam_10x64/1_v_acc.csv <==
,time,f
0,0,0.08980000019073486
1,1,0.25699999928474426
2,2,0.3176000118255615
3,3,0.34709998965263367
4,4,0.37959998846054077
5,5,0.39399999380111694
6,6,0.41990000009536743
7,7,0.42500001192092896
8,8,0.46050000190734863
9,9,0.4697999954223633
10,10,0.48840001225471497
11,11,0.4952999949455261
12,12,0.4999000132083893
13,13,0.5253000259399414
14,14,0.5138999819755554
15,15,0.5419999957084656
16,16,0.5496000051498413
17,17,0.5539000034332275
18,18,0.5544999837875366
19,19,0.5564000010490417
20,20,0.5575000047683716


==> data/conv_dense/adam_10x64/experiment_settings.txt <==
Dataset: cifar10
batch size: 512
Model: conv_dense
Model options: {'nb_units': [64, 64, 64, 64, 64, 64, 64, 64, 64, 64], 'nb_conv': 2, 'filters': 32, 'kernel_size': 4, 'input_shape': (32, 32, 3), 'filter_size': 8, 'block_layers': [5, 5], 'hidden_units': 64, 'classes': 10}
Learning rate: {'boundaries': [1470], 'values': [0.001, 0.0001], 'name': None}

Optimizer 0 : LAdam  Sigma schedule: <tf.Variable 'LAdam/sigma:0' shape=() dtype=float32, numpy=0.0>
Optimizer 1 : LAdam  Sigma schedule: {'boundaries': [1470], 'values': [0.0002, 0.0], 'name': None}


==> data/conv_dense/adam_30x64/0_loss.csv <==
,time,f
0,0,2.3025829792022705
1,1,2.3026676177978516
2,2,2.302652597427368
3,3,2.3026535511016846
4,4,2.302668571472168
5,5,2.302652359008789
6,6,2.3026576042175293
7,7,2.302642822265625
8,8,2.3026480674743652
9,9,2.302647113800049
10,10,2.3026487827301025
11,11,2.3026485443115234
12,12,2.3026440143585205
13,13,2.3026480674743652
14,14,2.302644968032837
15,15,2.302643299102783
16,16,2.3025927543640137
17,17,2.3025929927825928
18,18,2.302593231201172
19,19,2.3025922775268555
20,20,2.3025925159454346


==> data/conv_dense/adam_30x64/0_v_acc.csv <==
,time,f
0,0,0.10189999639987946
1,1,0.10000000149011612
2,2,0.10000000149011612
3,3,0.10000000149011612
4,4,0.10000000149011612
5,5,0.10000000149011612
6,6,0.10000000149011612
7,7,0.10000000149011612
8,8,0.10000000149011612
9,9,0.10000000149011612
10,10,0.10000000149011612
11,11,0.10000000149011612
12,12,0.10000000149011612
13,13,0.10000000149011612
14,14,0.10000000149011612
15,15,0.10000000149011612
16,16,0.10000000149011612
17,17,0.10000000149011612
18,18,0.10000000149011612
19,19,0.10000000149011612
20,20,0.10000000149011612


==> data/conv_dense/adam_30x64/1_loss.csv <==
,time,f
0,0,2.3025829792022705
1,1,2.30265474319458
2,2,2.156467914581299
3,3,1.9658364057540894
4,4,1.8823379278182983
5,5,1.8549054861068726
6,6,1.8297325372695923
7,7,1.8077706098556519
8,8,1.7748355865478516
9,9,1.7512208223342896
10,10,1.7144598960876465
11,11,1.693671703338623
12,12,1.661072850227356
13,13,1.63773512840271
14,14,1.624606728553772
15,15,1.5900938510894775
16,16,1.5280885696411133
17,17,1.5157546997070312
18,18,1.5070397853851318
19,19,1.50002920627594
20,20,1.4938499927520752


==> data/conv_dense/adam_30x64/1_v_acc.csv <==
,time,f
0,0,0.10189999639987946
1,1,0.10639999806880951
2,2,0.18230000138282776
3,3,0.18889999389648438
4,4,0.19779999554157257
5,5,0.21729999780654907
6,6,0.2459000051021576
7,7,0.2554999887943268
8,8,0.2842999994754791
9,9,0.3082999885082245
10,10,0.24869999289512634
11,11,0.328900009393692
12,12,0.3208000063896179
13,13,0.27059999108314514
14,14,0.3619000017642975
15,15,0.3750999867916107
16,16,0.3905999958515167
17,17,0.39239999651908875
18,18,0.39149999618530273
19,19,0.3939000070095062
20,20,0.39419999718666077


==> data/conv_dense/adam_30x64/experiment_settings.txt <==
Dataset: cifar10
batch size: 512
Model: conv_dense
Model options: {'nb_units': [64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64], 'nb_conv': 2, 'filters': 32, 'kernel_size': 4, 'input_shape': (32, 32, 3), 'filter_size': 8, 'block_layers': [5, 5], 'hidden_units': 64, 'classes': 10}
Learning rate: {'boundaries': [1470], 'values': [0.001, 0.0001], 'name': None}

Optimizer 0 : LAdam  Sigma schedule: <tf.Variable 'LAdam/sigma:0' shape=() dtype=float32, numpy=0.0>
Optimizer 1 : LAdam  Sigma schedule: {'boundaries': [1470], 'values': [0.0002, 0.0], 'name': None}


==> data/conv_dense/rmsprop_10x64/0_loss.csv <==
,time,f
0,0,2.302541732788086
1,1,2.197760581970215
2,2,2.024503469467163
3,3,1.95437753200531
4,4,1.8607121706008911
5,5,1.7459782361984253
6,6,1.6815192699432373
7,7,1.6256437301635742
8,8,1.5651154518127441
9,9,1.521118402481079
10,10,1.4652376174926758
11,11,1.4230294227600098
12,12,1.3832626342773438
13,13,1.3434762954711914
14,14,1.3051811456680298
15,15,1.2650395631790161
16,16,1.090367078781128
17,17,1.054805874824524
18,18,1.0398430824279785
19,19,1.0271272659301758
20,20,1.0149832963943481


==> data/conv_dense/rmsprop_10x64/0_v_acc.csv <==
,time,f
0,0,0.10119999945163727
1,1,0.10809999704360962
2,2,0.18250000476837158
3,3,0.21789999306201935
4,4,0.2912999987602234
5,5,0.3190999925136566
6,6,0.35359999537467957
7,7,0.3995000123977661
8,8,0.39739999175071716
9,9,0.41999998688697815
10,10,0.44130000472068787
11,11,0.4447999894618988
12,12,0.4553999900817871
13,13,0.4975000023841858
14,14,0.4848000109195709
15,15,0.5292999744415283
16,16,0.5605000257492065
17,17,0.5673999786376953
18,18,0.5651000142097473
19,19,0.5695000290870667
20,20,0.5720000267028809


==> data/conv_dense/rmsprop_10x64/1_loss.csv <==
,time,f
0,0,2.302541732788086
1,1,2.1995480060577393
2,2,2.019453287124634
3,3,1.9079920053482056
4,4,1.8138669729232788
5,5,1.7295610904693604
6,6,1.6395487785339355
7,7,1.561842679977417
8,8,1.4942859411239624
9,9,1.4286843538284302
10,10,1.380157470703125
11,11,1.3310115337371826
12,12,1.2891695499420166
13,13,1.2465428113937378
14,14,1.2122007608413696
15,15,1.1839770078659058
16,16,0.9860344529151917
17,17,0.9639039635658264
18,18,0.9504042267799377
19,19,0.9381794333457947
20,20,0.9276790618896484


==> data/conv_dense/rmsprop_10x64/1_v_acc.csv <==
,time,f
0,0,0.10119999945163727
1,1,0.17829999327659607
2,2,0.19949999451637268
3,3,0.27149999141693115
4,4,0.2953999936580658
5,5,0.3921999931335449
6,6,0.4180000126361847
7,7,0.3804999887943268
8,8,0.44279998540878296
9,9,0.42800000309944153
10,10,0.4708999991416931
11,11,0.47530001401901245
12,12,0.5128999948501587
13,13,0.5105000138282776
14,14,0.5192999839782715
15,15,0.5503000020980835
16,16,0.5863000154495239
17,17,0.5889000296592712
18,18,0.593500018119812
19,19,0.59579998254776
20,20,0.5939000248908997


==> data/conv_dense/rmsprop_10x64/experiment_settings.txt <==
Dataset: cifar10
batch size: 512
Model: conv_dense
Model options: {'nb_units': [64, 64, 64, 64, 64, 64, 64, 64, 64, 64], 'nb_conv': 2, 'filters': 32, 'kernel_size': 4, 'input_shape': (32, 32, 3), 'filter_size': 8, 'block_layers': [5, 5], 'hidden_units': 64, 'classes': 10}
Learning rate: {'boundaries': [1470], 'values': [0.001, 0.0001], 'name': None}

Optimizer 0 : LayerLRMSprop  Sigma schedule: <tf.Variable 'LayerLRMSprop/sigma:0' shape=() dtype=float32, numpy=0.0>
Optimizer 1 : LayerLRMSprop  Sigma schedule: {'boundaries': [1470], 'values': [0.0002, 0.0], 'name': None}


==> data/conv_dense/rmsprop_30x64/0_loss.csv <==
,time,f
0,0,2.3025829792022705
1,1,2.3027126789093018
2,2,2.3027453422546387
3,3,2.3026669025421143
4,4,2.302659273147583
5,5,2.302649736404419
6,6,2.3026485443115234
7,7,2.3026435375213623
8,8,2.302645683288574
9,9,2.302640438079834
10,10,2.3026466369628906
11,11,2.3026459217071533
12,12,2.3026442527770996
13,13,2.3026466369628906
14,14,2.3026392459869385
15,15,2.302642345428467
16,16,2.3025968074798584
17,17,2.3025941848754883
18,18,2.3025929927825928
19,19,2.302593469619751
20,20,2.302593231201172


==> data/conv_dense/rmsprop_30x64/0_v_acc.csv <==
,time,f
0,0,0.08190000057220459
1,1,0.10000000149011612
2,2,0.10000000149011612
3,3,0.10000000149011612
4,4,0.10000000149011612
5,5,0.10000000149011612
6,6,0.10000000149011612
7,7,0.10000000149011612
8,8,0.10000000149011612
9,9,0.10000000149011612
10,10,0.10000000149011612
11,11,0.10000000149011612
12,12,0.10000000149011612
13,13,0.10000000149011612
14,14,0.10000000149011612
15,15,0.10000000149011612
16,16,0.10000000149011612
17,17,0.10000000149011612
18,18,0.10000000149011612
19,19,0.10000000149011612
20,20,0.10000000149011612


==> data/conv_dense/rmsprop_30x64/1_loss.csv <==
,time,f
0,0,2.3025829792022705
1,1,2.3027894496917725
2,2,2.302783489227295
3,3,2.304959535598755
4,4,2.311087131500244
5,5,2.232456922531128
6,6,2.090428352355957
7,7,2.044435739517212
8,8,1.9874415397644043
9,9,1.9507986307144165
10,10,1.9210764169692993
11,11,1.8687429428100586
12,12,1.8390722274780273
13,13,1.8162072896957397
14,14,1.7852849960327148
15,15,1.7564518451690674
16,16,1.592852234840393
17,17,1.5605709552764893
18,18,1.5432066917419434
19,19,1.5285563468933105
20,20,1.5184792280197144


==> data/conv_dense/rmsprop_30x64/1_v_acc.csv <==
,time,f
0,0,0.08190000057220459
1,1,0.10000000149011612
2,2,0.10000000149011612
3,3,0.10000000149011612
4,4,0.11270000040531158
5,5,0.18320000171661377
6,6,0.20319999754428864
7,7,0.21089999377727509
8,8,0.2806999981403351
9,9,0.24050000309944153
10,10,0.24289999902248383
11,11,0.29420000314712524
12,12,0.29919999837875366
13,13,0.30559998750686646
14,14,0.30090001225471497
15,15,0.2897999882698059
16,16,0.3797999918460846
17,17,0.3930000066757202
18,18,0.39649999141693115
19,19,0.40070000290870667
20,20,0.4043000042438507


==> data/conv_dense/rmsprop_30x64/experiment_settings.txt <==
Dataset: cifar10
batch size: 512
Model: conv_dense
Model options: {'nb_units': [64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64], 'nb_conv': 2, 'filters': 32, 'kernel_size': 4, 'input_shape': (32, 32, 3), 'filter_size': 8, 'block_layers': [5, 5], 'hidden_units': 64, 'classes': 10}
Learning rate: {'boundaries': [1470], 'values': [0.001, 0.0001], 'name': None}

Optimizer 0 : LayerLRMSprop  Sigma schedule: <tf.Variable 'LayerLRMSprop/sigma:0' shape=() dtype=float32, numpy=0.0>
Optimizer 1 : LayerLRMSprop  Sigma schedule: {'boundaries': [1470], 'values': [0.0002, 0.0], 'name': None}


==> data/dense/adam_20x64/0_loss.csv <==
,time,f
0,0,2.3025929927825928
1,1,2.11614727973938
2,2,1.345892071723938
3,3,0.8953711986541748
4,4,0.6907182335853577
5,5,0.5776883959770203
6,6,0.5554752349853516
7,7,0.5085333585739136
8,8,0.48530301451683044
9,9,0.49506276845932007
10,10,0.4584425985813141
11,11,0.4097573161125183
12,12,0.432117760181427
13,13,0.30614686012268066
14,14,0.2830479145050049
15,15,0.2734169661998749


==> data/dense/adam_20x64/0_v_acc.csv <==
,time,f
0,0,0.10279999673366547
1,1,0.35190001130104065
2,2,0.6355999708175659
3,3,0.7964000105857849
4,4,0.8565999865531921
5,5,0.7810999751091003
6,6,0.8860999941825867
7,7,0.824999988079071
8,8,0.8824999928474426
9,9,0.8888000249862671
10,10,0.9086999893188477
11,11,0.9160000085830688
12,12,0.9144999980926514
13,13,0.9200999736785889
14,14,0.9204000234603882
15,15,0.9222999811172485


==> data/dense/adam_20x64/1_loss.csv <==
,time,f
0,0,2.3025929927825928
1,1,1.9353801012039185
2,2,1.1461573839187622
3,3,0.8269858956336975
4,4,0.6591985821723938
5,5,0.5725641846656799
6,6,0.5504269599914551
7,7,0.46478918194770813
8,8,0.4687550365924835
9,9,0.45724600553512573
10,10,0.3555947244167328
11,11,0.39967697858810425
12,12,0.3843623995780945
13,13,0.260540634393692
14,14,0.2531564235687256
15,15,0.24775654077529907


==> data/dense/adam_20x64/1_v_acc.csv <==
,time,f
0,0,0.10279999673366547
1,1,0.4390999972820282
2,2,0.7057999968528748
3,3,0.7856000065803528
4,4,0.8460000157356262
5,5,0.8766000270843506
6,6,0.8838000297546387
7,7,0.8985999822616577
8,8,0.8676999807357788
9,9,0.9079999923706055
10,10,0.8726000189781189
11,11,0.8950999975204468
12,12,0.9208999872207642
13,13,0.9257000088691711
14,14,0.9261999726295471
15,15,0.9235000014305115


==> data/dense/adam_20x64/experiment_settings.txt <==
Dataset: mnist
batch size: 512
Model: dense
Model options: {'nb_units': [64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64], 'nb_conv': 2, 'filters': 8, 'kernel_size': 4, 'input_shape': (32, 32, 3), 'filter_size': 8, 'block_layers': [5, 5], 'hidden_units': 64, 'classes': 10}
Learning rate: {'boundaries': [1416], 'values': [0.001, 0.0001], 'name': None}

Optimizer 0 : LAdam  Sigma schedule: <tf.Variable 'LAdam/sigma:0' shape=() dtype=float32, numpy=0.0>
Optimizer 1 : LAdam  Sigma schedule: {'boundaries': [1416], 'values': [0.0005, 0.0], 'name': None}


==> data/dense/adam_30x64/0_loss.csv <==
,time,f
0,0,2.302583694458008
1,1,2.187014579772949
2,2,1.7203178405761719
3,3,1.3617032766342163
4,4,1.1844927072525024
5,5,1.1024935245513916
6,6,1.0331214666366577
7,7,0.9803789854049683
8,8,0.9196383953094482
9,9,0.9073646664619446
10,10,0.8400281667709351
11,11,0.7952922582626343
12,12,0.768059492111206
13,13,0.5858671069145203
14,14,0.5520691275596619
15,15,0.5310899019241333


==> data/dense/adam_30x64/0_v_acc.csv <==
,time,f
0,0,0.11339999735355377
1,1,0.20880000293254852
2,2,0.3203999996185303
3,3,0.5299999713897705
4,4,0.5824999809265137
5,5,0.6827999949455261
6,6,0.5665000081062317
7,7,0.5457000136375427
8,8,0.5180000066757202
9,9,0.7355999946594238
10,10,0.757099986076355
11,11,0.6916999816894531
12,12,0.7914000153541565
13,13,0.8282999992370605
14,14,0.8335999846458435
15,15,0.8360000252723694


==> data/dense/adam_30x64/1_loss.csv <==
,time,f
0,0,2.302583694458008
1,1,2.064763069152832
2,2,1.5579333305358887
3,3,1.3200350999832153
4,4,1.1990305185317993
5,5,1.105796217918396
6,6,1.0246312618255615
7,7,0.929215133190155
8,8,0.881308376789093
9,9,0.8246998190879822
10,10,0.7919623255729675
11,11,0.7359644770622253
12,12,0.6836082935333252
13,13,0.5355927348136902
14,14,0.5078078508377075
15,15,0.486510306596756


==> data/dense/adam_30x64/1_v_acc.csv <==
,time,f
0,0,0.11339999735355377
1,1,0.2590999901294708
2,2,0.38429999351501465
3,3,0.45179998874664307
4,4,0.45350000262260437
5,5,0.6391000151634216
6,6,0.6901000142097473
7,7,0.4352000057697296
8,8,0.765500009059906
9,9,0.5587999820709229
10,10,0.7681999802589417
11,11,0.6244000196456909
12,12,0.7878999710083008
13,13,0.8457000255584717
14,14,0.8496999740600586
15,15,0.8450000286102295


==> data/dense/adam_30x64/experiment_settings.txt <==
Dataset: mnist
batch size: 512
Model: dense
Model options: {'nb_units': [64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64], 'nb_conv': 2, 'filters': 8, 'kernel_size': 4, 'input_shape': (32, 32, 3), 'filter_size': 8, 'block_layers': [5, 5], 'hidden_units': 64, 'classes': 10}
Learning rate: {'boundaries': [1416], 'values': [0.001, 0.0001], 'name': None}

Optimizer 0 : LAdam  Sigma schedule: <tf.Variable 'LAdam/sigma:0' shape=() dtype=float32, numpy=0.0>
Optimizer 1 : LAdam  Sigma schedule: {'boundaries': [1416], 'values': [0.0005, 0.0], 'name': None}


==> data/dense/adam_3x64/0_loss.csv <==
,time,f
0,0,2.3340954780578613
1,1,0.7677284479141235
2,2,0.2611113488674164
3,3,0.20192137360572815
4,4,0.16376902163028717
5,5,0.138985738158226
6,6,0.12019021064043045
7,7,0.10614819079637527
8,8,0.09403666853904724
9,9,0.08468803018331528
10,10,0.07651374489068985
11,11,0.07022050023078918
12,12,0.06489808112382889
13,13,0.05299786105751991
14,14,0.05089570954442024
15,15,0.05003717169165611


==> data/dense/adam_3x64/0_v_acc.csv <==
,time,f
0,0,0.08139999955892563
1,1,0.9154999852180481
2,2,0.9348999857902527
3,3,0.9469000101089478
4,4,0.9542999863624573
5,5,0.9580000042915344
6,6,0.9616000056266785
7,7,0.9641000032424927
8,8,0.9648000001907349
9,9,0.9666000008583069
10,10,0.9674000144004822
11,11,0.9656000137329102
12,12,0.9678999781608582
13,13,0.9707000255584717
14,14,0.9707000255584717
15,15,0.9710999727249146


==> data/dense/adam_3x64/1_loss.csv <==
,time,f
0,0,2.3340954780578613
1,1,0.7682735919952393
2,2,0.2601314187049866
3,3,0.20021918416023254
4,4,0.16517557203769684
5,5,0.13989676535129547
6,6,0.12273894995450974
7,7,0.1094314232468605
8,8,0.09783978015184402
9,9,0.0890250876545906
10,10,0.0803227424621582
11,11,0.07412378489971161
12,12,0.06779798865318298
13,13,0.05601214990019798
14,14,0.05412496253848076
15,15,0.05308690667152405


==> data/dense/adam_3x64/1_v_acc.csv <==
,time,f
0,0,0.08139999955892563
1,1,0.9158999919891357
2,2,0.9347000122070312
3,3,0.9470000267028809
4,4,0.9508000016212463
5,5,0.9588000178337097
6,6,0.9606000185012817
7,7,0.9591000080108643
8,8,0.9635000228881836
9,9,0.9646000266075134
10,10,0.9660000205039978
11,11,0.9675999879837036
12,12,0.9679999947547913
13,13,0.9700999855995178
14,14,0.9699000120162964
15,15,0.9697999954223633


==> data/dense/adam_3x64/experiment_settings.txt <==
Dataset: mnist
batch size: 512
Model: dense
Model options: {'nb_units': [64, 64, 64], 'nb_conv': 2, 'filters': 8, 'kernel_size': 4, 'input_shape': (32, 32, 3), 'filter_size': 8, 'block_layers': [5, 5], 'hidden_units': 64, 'classes': 10}
Learning rate: {'boundaries': [1416], 'values': [0.001, 0.0001], 'name': None}

Optimizer 0 : LAdam  Sigma schedule: <tf.Variable 'LAdam/sigma:0' shape=() dtype=float32, numpy=0.0>
Optimizer 1 : LAdam  Sigma schedule: {'boundaries': [1416], 'values': [0.0005, 0.0], 'name': None}


==> data/dense/adam_40x64/0_loss.csv <==
,time,f
0,0,2.3025827407836914
1,1,2.3016884326934814
2,2,2.301280975341797
3,3,2.2804787158966064
4,4,1.8588356971740723
5,5,1.5609418153762817
6,6,1.3597851991653442
7,7,1.2701516151428223
8,8,1.2144381999969482
9,9,1.1931647062301636
10,10,1.159679651260376
11,11,1.1276514530181885
12,12,1.1046934127807617
13,13,0.9718804955482483
14,14,0.9313951730728149
15,15,0.9097839593887329


==> data/dense/adam_40x64/0_v_acc.csv <==
,time,f
0,0,0.10199999809265137
1,1,0.11349999904632568
2,2,0.11349999904632568
3,3,0.11349999904632568
4,4,0.25360000133514404
5,5,0.34700000286102295
6,6,0.45080000162124634
7,7,0.48030000925064087
8,8,0.49309998750686646
9,9,0.25
10,10,0.5350000262260437
11,11,0.5914000272750854
12,12,0.36410000920295715
13,13,0.6049000024795532
14,14,0.6335999965667725
15,15,0.6068999767303467


==> data/dense/adam_40x64/1_loss.csv <==
,time,f
0,0,2.3025827407836914
1,1,2.2582976818084717
2,2,1.72572660446167
3,3,1.4533611536026
4,4,1.339907169342041
5,5,1.2267202138900757
6,6,1.129927396774292
7,7,1.057976484298706
8,8,0.9886197447776794
9,9,0.9583345651626587
10,10,0.907823383808136
11,11,0.8451288938522339
12,12,0.8097792863845825
13,13,0.6126182079315186
14,14,0.5688111186027527
15,15,0.5497187376022339


==> data/dense/adam_40x64/1_v_acc.csv <==
,time,f
0,0,0.10199999809265137
1,1,0.21230000257492065
2,2,0.301800012588501
3,3,0.2946000099182129
4,4,0.5026999711990356
5,5,0.6082000136375427
6,6,0.6126999855041504
7,7,0.4729999899864197
8,8,0.3912000060081482
9,9,0.7142999768257141
10,10,0.7023000121116638
11,11,0.7419000267982483
12,12,0.7573999762535095
13,13,0.775600016117096
14,14,0.7800999879837036
15,15,0.7875000238418579


==> data/dense/adam_40x64/experiment_settings.txt <==
Dataset: mnist
batch size: 512
Model: dense
Model options: {'nb_units': [64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64], 'nb_conv': 2, 'filters': 8, 'kernel_size': 4, 'input_shape': (32, 32, 3), 'filter_size': 8, 'block_layers': [5, 5], 'hidden_units': 64, 'classes': 10}
Learning rate: {'boundaries': [1416], 'values': [0.001, 0.0001], 'name': None}

Optimizer 0 : LAdam  Sigma schedule: <tf.Variable 'LAdam/sigma:0' shape=() dtype=float32, numpy=0.0>
Optimizer 1 : LAdam  Sigma schedule: {'boundaries': [1416], 'values': [0.0005, 0.0], 'name': None}


==> data/dense/layers_rmsprop_30x64/0_loss.csv <==
,time,f
0,0,2.302583694458008
1,1,2.229038715362549
2,2,1.8680124282836914
3,3,1.6586135625839233
4,4,1.3971717357635498
5,5,1.1974616050720215
6,6,1.0124833583831787
7,7,1.0346393585205078
8,8,1.2297029495239258
9,9,1.0833624601364136
10,10,0.9729602932929993
11,11,0.9206662774085999
12,12,1.0481294393539429
13,13,1.1182971000671387
14,14,1.2567427158355713
15,15,1.040130615234375
16,16,0.6137877702713013
17,17,0.5154895186424255
18,18,0.47377753257751465
19,19,0.4481358528137207
20,20,0.42699334025382996


==> data/dense/layers_rmsprop_30x64/0_v_acc.csv <==
,time,f
0,0,0.0957999974489212
1,1,0.20020000636577606
2,2,0.24169999361038208
3,3,0.3849000036716461
4,4,0.30709999799728394
5,5,0.5181999802589417
6,6,0.6410999894142151
7,7,0.4837999939918518
8,8,0.4088999927043915
9,9,0.5
10,10,0.5527999997138977
11,11,0.739300012588501
12,12,0.5430999994277954
13,13,0.439300000667572
14,14,0.5128999948501587
15,15,0.5580999851226807
16,16,0.8596000075340271
17,17,0.8776999711990356
18,18,0.882099986076355
19,19,0.8885999917984009
20,20,0.8894000053405762


==> data/dense/layers_rmsprop_30x64/1_loss.csv <==
,time,f
0,0,2.302583694458008
1,1,2.05726957321167
2,2,1.7773665189743042
3,3,1.4975100755691528
4,4,1.2906478643417358
5,5,1.6272863149642944
6,6,1.4865107536315918
7,7,1.3199973106384277
8,8,3.502448320388794
9,9,1.1691206693649292
10,10,1.3059436082839966
11,11,1.1990808248519897
12,12,1.011896014213562
13,13,1.0459357500076294
14,14,1.1273902654647827
15,15,1.063206672668457
16,16,0.8171162009239197
17,17,0.7578144669532776
18,18,0.7084558606147766
19,19,0.6648377776145935
20,20,0.630480170249939


==> data/dense/layers_rmsprop_30x64/1_v_acc.csv <==
,time,f
0,0,0.0957999974489212
1,1,0.21310000121593475
2,2,0.41909998655319214
3,3,0.3167000114917755
4,4,0.38920000195503235
5,5,0.31349998712539673
6,6,0.37540000677108765
7,7,0.42910000681877136
8,8,0.5544999837875366
9,9,0.43529999256134033
10,10,0.4034999907016754
11,11,0.5374000072479248
12,12,0.6248000264167786
13,13,0.54339998960495
14,14,0.5259000062942505
15,15,0.6597999930381775
16,16,0.6934000253677368
17,17,0.7317000031471252
18,18,0.7495999932289124
19,19,0.7879999876022339
20,20,0.7936000227928162


==> data/dense/layers_rmsprop_30x64/2_loss.csv <==
,time,f
0,0,2.302583694458008
1,1,2.1089537143707275
2,2,1.7978770732879639
3,3,1.548516035079956
4,4,1.3442786931991577
5,5,1.5062861442565918
6,6,1.2717773914337158
7,7,1.1475101709365845
8,8,1.0495587587356567
9,9,1.392517328262329
10,10,1.2695558071136475
11,11,1.1139544248580933
12,12,0.9788762927055359
13,13,0.8860117197036743
14,14,0.7833738327026367
15,15,0.9543891549110413
16,16,0.5866426229476929
17,17,0.49010321497917175
18,18,0.4518735706806183
19,19,0.42346909642219543
20,20,0.3948458135128021


==> data/dense/layers_rmsprop_30x64/2_v_acc.csv <==
,time,f
0,0,0.0957999974489212
1,1,0.21310000121593475
2,2,0.30979999899864197
3,3,0.4117000102996826
4,4,0.4189999997615814
5,5,0.39070001244544983
6,6,0.42309999465942383
7,7,0.5157999992370605
8,8,0.45879998803138733
9,9,0.4397999942302704
10,10,0.4828999936580658
11,11,0.4855000078678131
12,12,0.6061999797821045
13,13,0.6843000054359436
14,14,0.7073000073432922
15,15,0.6771000027656555
16,16,0.8626999855041504
17,17,0.883899986743927
18,18,0.8982999920845032
19,19,0.9077000021934509
20,20,0.90829998254776


==> data/dense/layers_rmsprop_30x64/3_loss.csv <==
,time,f
0,0,2.302583694458008
1,1,2.068955659866333
2,2,1.7817835807800293
3,3,1.5176244974136353
4,4,1.3023539781570435
5,5,1.1802046298980713
6,6,1.0853524208068848
7,7,1.0433735847473145
8,8,0.9930115938186646
9,9,3.113450050354004
10,10,2.11560320854187
11,11,0.614597737789154
12,12,0.6455157995223999
13,13,0.46371540427207947
14,14,0.44793885946273804
15,15,0.4489242434501648
16,16,0.2869161367416382
17,17,0.23866456747055054
18,18,0.21495383977890015
19,19,0.19799606502056122
20,20,0.18672500550746918


==> data/dense/layers_rmsprop_30x64/3_v_acc.csv <==
,time,f
0,0,0.0957999974489212
1,1,0.21850000321865082
2,2,0.28459998965263367
3,3,0.38029998540878296
4,4,0.42809998989105225
5,5,0.4821000099182129
6,6,0.4034000039100647
7,7,0.5706999897956848
8,8,0.6398000121116638
9,9,0.671999990940094
10,10,0.7506999969482422
11,11,0.8198000192642212
12,12,0.8047999739646912
13,13,0.8109999895095825
14,14,0.8310999870300293
15,15,0.8549000024795532
16,16,0.9168999791145325
17,17,0.9344000220298767
18,18,0.9383999705314636
19,19,0.942799985408783
20,20,0.9455999732017517


==> data/dense/layers_rmsprop_30x64/4_loss.csv <==
,time,f
0,0,2.302583694458008
1,1,2.2591500282287598
2,2,1.78599214553833
3,3,1.424399495124817
4,4,1.2123606204986572
5,5,1.1169615983963013
6,6,1.059437870979309
7,7,1.0865120887756348
8,8,1.0066059827804565
9,9,0.8604351282119751
10,10,0.8725982308387756
11,11,0.9597547650337219
12,12,0.9000516533851624
13,13,0.9551953673362732
14,14,0.8803105354309082
15,15,0.857383668422699
16,16,0.5105857253074646
17,17,0.44583162665367126
18,18,0.4127116799354553
19,19,0.4244670867919922
20,20,0.44687619805336


==> data/dense/layers_rmsprop_30x64/4_v_acc.csv <==
,time,f
0,0,0.0957999974489212
1,1,0.2101999968290329
2,2,0.3353999853134155
3,3,0.40230000019073486
4,4,0.47130000591278076
5,5,0.44029998779296875
6,6,0.49140000343322754
7,7,0.4189000129699707
8,8,0.6287000179290771
9,9,0.6863999962806702
10,10,0.6319000124931335
11,11,0.6090999841690063
12,12,0.631600022315979
13,13,0.6891999840736389
14,14,0.7332000136375427
15,15,0.5857999920845032
16,16,0.89410001039505
17,17,0.8996000289916992
18,18,0.9021999835968018
19,19,0.9007999897003174
20,20,0.8618999719619751


==> data/dense/layers_rmsprop_30x64/experiment_settings.txt <==
Dataset: mnist
batch size: 512
Model: dense
Model options: {'nb_units': [64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64], 'nb_conv': 2, 'filters': 32, 'kernel_size': 4, 'classes': 10}
Learning rate: {'boundaries': [1770], 'values': [0.001, 0.0001], 'name': None}

Optimizer 0 : LayerLRMSprop  Sigma schedule: <tf.Variable 'LayerLRMSprop/sigma:0' shape=() dtype=float32, numpy=0.0>
Optimizer 1 : LayerLRMSprop  Sigma schedule: {'boundaries': [1770], 'values': [5e-05, 0.0], 'name': None}
Optimizer 2 : LayerLRMSprop  Sigma schedule: {'boundaries': [1770], 'values': [5e-05, 0.0], 'name': None}
Optimizer 3 : LayerLRMSprop  Sigma schedule: {'boundaries': [1770], 'values': [5e-05, 0.0], 'name': None}
Optimizer 4 : LayerLRMSprop  Sigma schedule: {'boundaries': [1770], 'values': [5e-05, 0.0], 'name': None}


==> data/dense/rmsprop_20x64/0_loss.csv <==
,time,f
0,0,2.302579402923584
1,1,1.8720005750656128
2,2,1.5287851095199585
3,3,1.1930912733078003
4,4,0.8602825403213501
5,5,0.6993526816368103
6,6,0.5350791215896606
7,7,0.4038839638233185
8,8,0.31095534563064575
9,9,0.2624113857746124
10,10,0.23397468030452728
11,11,0.1936352550983429
12,12,0.19309578835964203
13,13,0.10939162969589233
14,14,0.09665793925523758
15,15,0.09053204208612442


==> data/dense/rmsprop_20x64/0_v_acc.csv <==
,time,f
0,0,0.10029999911785126
1,1,0.2775999903678894
2,2,0.39879998564720154
3,3,0.6660000085830688
4,4,0.5460000038146973
5,5,0.8079000115394592
6,6,0.9086999893188477
7,7,0.8302000164985657
8,8,0.8949000239372253
9,9,0.9380999803543091
10,10,0.9412999749183655
11,11,0.949999988079071
12,12,0.9524999856948853
13,13,0.9592999815940857
14,14,0.9613999724388123
15,15,0.9610000252723694


==> data/dense/rmsprop_20x64/1_loss.csv <==
,time,f
0,0,2.302579402923584
1,1,1.8868584632873535
2,2,1.4663808345794678
3,3,1.1721405982971191
4,4,0.892052173614502
5,5,0.6463102102279663
6,6,0.46637073159217834
7,7,0.3449890613555908
8,8,0.28018876910209656
9,9,0.23493458330631256
10,10,0.20230785012245178
11,11,0.1867407113313675
12,12,0.16912560164928436
13,13,0.11343739926815033
14,14,0.10354606807231903
15,15,0.09774859249591827


==> data/dense/rmsprop_20x64/1_v_acc.csv <==
,time,f
0,0,0.10029999911785126
1,1,0.29600000381469727
2,2,0.3452000021934509
3,3,0.680400013923645
4,4,0.8007000088691711
5,5,0.8302000164985657
6,6,0.9189000129699707
7,7,0.9157000184059143
8,8,0.909600019454956
9,9,0.9297000169754028
10,10,0.9472000002861023
11,11,0.9434000253677368
12,12,0.9513999819755554
13,13,0.9606999754905701
14,14,0.9624999761581421
15,15,0.9621999859809875


==> data/dense/rmsprop_20x64/experiment_settings.txt <==
Dataset: mnist
batch size: 512
Model: dense
Model options: {'nb_units': [64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64], 'classes': 10}
Learning rate: {'boundaries': [1416], 'values': [0.001, 0.0001], 'name': None}

Optimizer 0 : LRMSprop  Sigma schedule: <tf.Variable 'LRMSprop/sigma:0' shape=() dtype=float32, numpy=0.0>
Optimizer 1 : LRMSprop  Sigma schedule: {'boundaries': [1416], 'values': [0.0005, 0.0], 'name': None}


==> data/dense/rmsprop_30x64/0_loss.csv <==
,time,f
0,0,2.3025825023651123
1,1,2.3017375469207764
2,2,2.3013968467712402
3,3,2.301395893096924
4,4,2.230220317840576
5,5,1.790649175643921
6,6,1.5982991456985474
7,7,1.3345867395401
8,8,1.1617735624313354
9,9,1.1320842504501343
10,10,1.1819812059402466
11,11,1.1817975044250488
12,12,1.172467827796936
13,13,0.9037057757377625
14,14,0.8353269100189209
15,15,0.7819250822067261


==> data/dense/rmsprop_30x64/0_v_acc.csv <==
,time,f
0,0,0.09950000047683716
1,1,0.11349999904632568
2,2,0.11349999904632568
3,3,0.11349999904632568
4,4,0.18700000643730164
5,5,0.21389999985694885
6,6,0.43810001015663147
7,7,0.5123999714851379
8,8,0.505299985408783
9,9,0.5641999840736389
10,10,0.6194999814033508
11,11,0.6535000205039978
12,12,0.59170001745224
13,13,0.7149999737739563
14,14,0.7247999906539917
15,15,0.7544999718666077


==> data/dense/rmsprop_30x64/1_loss.csv <==
,time,f
0,0,2.3025825023651123
1,1,2.124398708343506
2,2,1.6449445486068726
3,3,1.3027094602584839
4,4,1.0546655654907227
5,5,0.8899403810501099
6,6,0.7902951836585999
7,7,0.6838586330413818
8,8,0.5953807830810547
9,9,0.5072142481803894
10,10,0.4126400947570801
11,11,0.40091046690940857
12,12,0.32719022035598755
13,13,0.20488432049751282
14,14,0.18345916271209717
15,15,0.173132985830307


==> data/dense/rmsprop_30x64/1_v_acc.csv <==
,time,f
0,0,0.09950000047683716
1,1,0.22920000553131104
2,2,0.42250001430511475
3,3,0.49480000138282776
4,4,0.6017000079154968
5,5,0.6233999729156494
6,6,0.7128000259399414
7,7,0.7354000210762024
8,8,0.77920001745224
9,9,0.8210999965667725
10,10,0.8532999753952026
11,11,0.878000020980835
12,12,0.8932999968528748
13,13,0.9429000020027161
14,14,0.9427000284194946
15,15,0.9451000094413757


==> data/dense/rmsprop_30x64/experiment_settings.txt <==
Dataset: mnist
batch size: 512
Model: dense
Model options: {'nb_units': [64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64], 'classes': 10}
Learning rate: {'boundaries': [1416], 'values': [0.001, 0.0001], 'name': None}

Optimizer 0 : LRMSprop  Sigma schedule: <tf.Variable 'LRMSprop/sigma:0' shape=() dtype=float32, numpy=0.0>
Optimizer 1 : LRMSprop  Sigma schedule: {'boundaries': [1416], 'values': [0.0005, 0.0], 'name': None}


==> data/dense/rmsprop_3x64/0_loss.csv <==
,time,f
0,0,2.3119733333587646
1,1,0.6214494705200195
2,2,0.2691783010959625
3,3,0.20098918676376343
4,4,0.16100426018238068
5,5,0.1348215639591217
6,6,0.11645639687776566
7,7,0.10233981162309647
8,8,0.09039710462093353
9,9,0.08041679859161377
10,10,0.07388173788785934
11,11,0.06666073203086853
12,12,0.060834478586912155
13,13,0.04424653574824333
14,14,0.04050521180033684
15,15,0.039280183613300323


==> data/dense/rmsprop_3x64/0_v_acc.csv <==
,time,f
0,0,0.0746999979019165
1,1,0.8959000110626221
2,2,0.9065999984741211
3,3,0.942799985408783
4,4,0.9478999972343445
5,5,0.9567999839782715
6,6,0.9531000256538391
7,7,0.9611999988555908
8,8,0.9502000212669373
9,9,0.9588000178337097
10,10,0.9656000137329102
11,11,0.9688000082969666
12,12,0.9632999897003174
13,13,0.9735000133514404
14,14,0.9743000268936157
15,15,0.974399983882904


==> data/dense/rmsprop_3x64/1_loss.csv <==
,time,f
0,0,2.3119733333587646
1,1,0.6169611811637878
2,2,0.27310967445373535
3,3,0.20491710305213928
4,4,0.16549968719482422
5,5,0.14026591181755066
6,6,0.11942802369594574
7,7,0.10619287192821503
8,8,0.0919908806681633
9,9,0.08347111195325851
10,10,0.07527892291545868
11,11,0.06768130511045456
12,12,0.06048067659139633
13,13,0.04427998512983322
14,14,0.04132983461022377
15,15,0.040148086845874786


==> data/dense/rmsprop_3x64/1_v_acc.csv <==
,time,f
0,0,0.0746999979019165
1,1,0.8914999961853027
2,2,0.9228000044822693
3,3,0.9422000050544739
4,4,0.9509999752044678
5,5,0.9498999714851379
6,6,0.9409999847412109
7,7,0.9506000280380249
8,8,0.9563999772071838
9,9,0.9616000056266785
10,10,0.965399980545044
11,11,0.967199981212616
12,12,0.9714999794960022
13,13,0.9736999869346619
14,14,0.9742000102996826
15,15,0.9743000268936157


==> data/dense/rmsprop_3x64/experiment_settings.txt <==
Dataset: mnist
batch size: 512
Model: dense
Model options: {'nb_units': [64, 64, 64], 'classes': 10}
Learning rate: {'boundaries': [1416], 'values': [0.001, 0.0001], 'name': None}

Optimizer 0 : LRMSprop  Sigma schedule: <tf.Variable 'LRMSprop/sigma:0' shape=() dtype=float32, numpy=0.0>
Optimizer 1 : LRMSprop  Sigma schedule: {'boundaries': [1416], 'values': [0.0005, 0.0], 'name': None}


==> data/dense/rmsprop_40x64/0_loss.csv <==
,time,f
0,0,2.3025827407836914
1,1,2.3016741275787354
2,2,2.301464080810547
3,3,2.3014025688171387
4,4,2.301358699798584
5,5,2.301342487335205
6,6,2.3013181686401367
7,7,2.301316261291504
8,8,2.3013062477111816
9,9,2.301311731338501
10,10,2.3012917041778564
11,11,2.30131459236145
12,12,2.3012959957122803
13,13,2.301185131072998
14,14,2.3011794090270996
15,15,2.3011789321899414


==> data/dense/rmsprop_40x64/0_v_acc.csv <==
,time,f
0,0,0.08399999886751175
1,1,0.11349999904632568
2,2,0.11349999904632568
3,3,0.11349999904632568
4,4,0.11349999904632568
5,5,0.11349999904632568
6,6,0.11349999904632568
7,7,0.11349999904632568
8,8,0.11349999904632568
9,9,0.11349999904632568
10,10,0.11349999904632568
11,11,0.11349999904632568
12,12,0.11349999904632568
13,13,0.11349999904632568
14,14,0.11349999904632568
15,15,0.11349999904632568


==> data/dense/rmsprop_40x64/1_loss.csv <==
,time,f
0,0,2.3025827407836914
1,1,2.2768523693084717
2,2,1.8862870931625366
3,3,1.574512243270874
4,4,1.2401714324951172
5,5,1.0283998250961304
6,6,0.9055700898170471
7,7,0.921569287776947
8,8,0.7965534925460815
9,9,0.66463702917099
10,10,0.5862417817115784
11,11,0.6256330609321594
12,12,0.4824698269367218
13,13,0.39309096336364746
14,14,0.3509921133518219
15,15,0.3230350911617279


==> data/dense/rmsprop_40x64/1_v_acc.csv <==
,time,f
0,0,0.08399999886751175
1,1,0.22200000286102295
2,2,0.3009999990463257
3,3,0.4571000039577484
4,4,0.5625
5,5,0.579200029373169
6,6,0.5687000155448914
7,7,0.5598999857902527
8,8,0.7105000019073486
9,9,0.7505000233650208
10,10,0.8544999957084656
11,11,0.8827000260353088
12,12,0.800599992275238
13,13,0.8977000117301941
14,14,0.9107999801635742
15,15,0.916700005531311


==> data/dense/rmsprop_40x64/experiment_settings.txt <==
Dataset: mnist
batch size: 512
Model: dense
Model options: {'nb_units': [64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64], 'nb_conv': 2, 'filters': 8, 'kernel_size': 4, 'input_shape': (32, 32, 3), 'filter_size': 8, 'block_layers': [5, 5], 'hidden_units': 64, 'classes': 10}
Learning rate: {'boundaries': [1416], 'values': [0.001, 0.0001], 'name': None}

Optimizer 0 : LayerLRMSprop  Sigma schedule: <tf.Variable 'LayerLRMSprop/sigma:0' shape=() dtype=float32, numpy=0.0>
Optimizer 1 : LayerLRMSprop  Sigma schedule: {'boundaries': [1416], 'values': [0.0005, 0.0], 'name': None}


==> data/highway/adam_80x64/0_loss.csv <==
,time,f
0,0,2.305516242980957
1,1,2.226200819015503
2,2,1.970772624015808
3,3,1.86162269115448
4,4,1.801296353340149
5,5,1.7515901327133179
6,6,1.7093479633331299
7,7,1.679703712463379
8,8,1.645532488822937
9,9,1.6157197952270508
10,10,1.5947341918945312
11,11,1.5714075565338135
12,12,1.5514435768127441
13,13,1.5387674570083618
14,14,1.5253922939300537
15,15,1.5122454166412354
16,16,1.4679126739501953
17,17,1.4592037200927734
18,18,1.4557558298110962
19,19,1.452897310256958
20,20,1.4500048160552979


==> data/highway/adam_80x64/0_v_acc.csv <==
,time,f
0,0,0.10000000149011612
1,1,0.26739999651908875
2,2,0.3037000000476837
3,3,0.33550000190734863
4,4,0.36419999599456787
5,5,0.3806000053882599
6,6,0.3878999948501587
7,7,0.3959999978542328
8,8,0.39340001344680786
9,9,0.42239999771118164
10,10,0.4339999854564667
11,11,0.4311999976634979
12,12,0.43650001287460327
13,13,0.424699991941452
14,14,0.44449999928474426
15,15,0.4514000117778778
16,16,0.45989999175071716
17,17,0.4618000090122223
18,18,0.46129998564720154
19,19,0.4634999930858612
20,20,0.46219998598098755


==> data/highway/adam_80x64/1_loss.csv <==
,time,f
0,0,2.305516242980957
1,1,2.2234435081481934
2,2,1.9637669324874878
3,3,1.8348515033721924
4,4,1.7582021951675415
5,5,1.7013633251190186
6,6,1.6578142642974854
7,7,1.6230608224868774
8,8,1.5931873321533203
9,9,1.5667805671691895
10,10,1.546717643737793
11,11,1.527461051940918
12,12,1.5122568607330322
13,13,1.4967838525772095
14,14,1.4849095344543457
15,15,1.4697753190994263
16,16,1.4228931665420532
17,17,1.4147297143936157
18,18,1.4112882614135742
19,19,1.4081701040267944
20,20,1.4055390357971191


==> data/highway/adam_80x64/1_v_acc.csv <==
,time,f
0,0,0.10000000149011612
1,1,0.23270000517368317
2,2,0.33500000834465027
3,3,0.36230000853538513
4,4,0.38429999351501465
5,5,0.38850000500679016
6,6,0.40950000286102295
7,7,0.4147000014781952
8,8,0.4156999886035919
9,9,0.4390000104904175
10,10,0.4359999895095825
11,11,0.4390999972820282
12,12,0.4462999999523163
13,13,0.4453999996185303
14,14,0.45899999141693115
15,15,0.4609000086784363
16,16,0.47350001335144043
17,17,0.4740000069141388
18,18,0.4731000065803528
19,19,0.47279998660087585
20,20,0.4726000130176544


==> data/highway/adam_80x64/experiment_settings.txt <==
Dataset: cifar10
batch size: 512
Model: highway
Model options: {'nb_units': [64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64], 'nb_conv': 2, 'filters': 32, 'kernel_size': 4, 'input_shape': (32, 32, 3), 'filter_size': 8, 'block_layers': [5, 5], 'hidden_units': 64, 'classes': 10}
Learning rate: {'boundaries': [1470], 'values': [0.001, 0.0001], 'name': None}

Optimizer 0 : LAdam  Sigma schedule: <tf.Variable 'LAdam/sigma:0' shape=() dtype=float32, numpy=0.0>
Optimizer 1 : LAdam  Sigma schedule: {'boundaries': [1470], 'values': [0.0001, 0.0], 'name': None}


==> data/highway/rmsprop_60x64/0_loss.csv <==
,time,f
0,0,2.311549663543701
1,1,2.1406166553497314
2,2,2.023057222366333
3,3,1.955438494682312
4,4,1.9101513624191284
5,5,1.8727827072143555
6,6,1.8508096933364868
7,7,1.8193631172180176
8,8,1.8034216165542603
9,9,1.7886823415756226
10,10,1.781132698059082
11,11,1.7685258388519287
12,12,1.749789834022522
13,13,1.735107183456421
14,14,1.7216993570327759
15,15,1.7130711078643799
16,16,1.7051018476486206
17,17,1.700278401374817
18,18,1.6819497346878052
19,19,1.5363882780075073
20,20,1.5058954954147339


==> data/highway/rmsprop_60x64/0_v_acc.csv <==
,time,f
0,0,0.10000000149011612
1,1,0.25769999623298645
2,2,0.3059000074863434
3,3,0.3057999908924103
4,4,0.3005000054836273
5,5,0.34119999408721924
6,6,0.3549000024795532
7,7,0.34950000047683716
8,8,0.32019999623298645
9,9,0.34139999747276306
10,10,0.32510000467300415
11,11,0.39149999618530273
12,12,0.3714999854564667
13,13,0.38999998569488525
14,14,0.37929999828338623
15,15,0.3935000002384186
16,16,0.3447999954223633
17,17,0.4106000065803528
18,18,0.4043999910354614
19,19,0.44519999623298645
20,20,0.44600000977516174


==> data/highway/rmsprop_60x64/1_loss.csv <==
,time,f
0,0,2.311549663543701
1,1,2.1375176906585693
2,2,2.011329412460327
3,3,1.9548243284225464
4,4,1.9162237644195557
5,5,1.8805630207061768
6,6,1.8320748805999756
7,7,1.8190929889678955
8,8,1.8083492517471313
9,9,1.7671830654144287
10,10,1.7502777576446533
11,11,1.7245198488235474
12,12,1.7178508043289185
13,13,1.6981794834136963
14,14,1.6814768314361572
15,15,1.6741893291473389
16,16,1.6564754247665405
17,17,1.6469396352767944
18,18,1.6376550197601318
19,19,1.4656141996383667
20,20,1.4253928661346436


==> data/highway/rmsprop_60x64/1_v_acc.csv <==
,time,f
0,0,0.10000000149011612
1,1,0.2572999894618988
2,2,0.26179999113082886
3,3,0.28760001063346863
4,4,0.3046000003814697
5,5,0.3495999872684479
6,6,0.3695000112056732
7,7,0.34290000796318054
8,8,0.36079999804496765
9,9,0.35690000653266907
10,10,0.3928000032901764
11,11,0.3391999900341034
12,12,0.32280001044273376
13,13,0.3840999901294708
14,14,0.3856000006198883
15,15,0.3779999911785126
16,16,0.3785000145435333
17,17,0.37880000472068787
18,18,0.4104999899864197
19,19,0.45840001106262207
20,20,0.459199994802475


==> data/highway/rmsprop_60x64/experiment_settings.txt <==
Dataset: cifar10
batch size: 512
Model: highway
Model options: {'nb_units': [64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64], 'nb_conv': 2, 'filters': 32, 'kernel_size': 4, 'classes': 10}
Learning rate: {'boundaries': [1770], 'values': [0.001, 0.0001], 'name': None}

Optimizer 0 : LRMSprop  Sigma schedule: <tf.Variable 'LRMSprop/sigma:0' shape=() dtype=float32, numpy=0.0>
Optimizer 1 : LRMSprop  Sigma schedule: {'boundaries': [1770], 'values': [0.0005, 0.0], 'name': None}


==> data/highway/rmsprop_80x64/0_loss.csv <==
,time,f
0,0,2.3080341815948486
1,1,2.1712114810943604
2,2,2.0595309734344482
3,3,1.9943372011184692
4,4,1.9520779848098755
5,5,1.9233965873718262
6,6,1.9013776779174805
7,7,1.8927170038223267
8,8,1.8758866786956787
9,9,1.8738101720809937
10,10,1.8781274557113647
11,11,1.8643624782562256
12,12,1.8531228303909302
13,13,1.8423540592193604
14,14,1.8352415561676025
15,15,1.828427791595459
16,16,1.6631720066070557
17,17,1.6409363746643066
18,18,1.6308674812316895
19,19,1.6228350400924683
20,20,1.6152907609939575


==> data/highway/rmsprop_80x64/0_v_acc.csv <==
,time,f
0,0,0.10989999771118164
1,1,0.22750000655651093
2,2,0.23669999837875366
3,3,0.2863999903202057
4,4,0.27549999952316284
5,5,0.2554999887943268
6,6,0.3305000066757202
7,7,0.29989999532699585
8,8,0.2919999957084656
9,9,0.34290000796318054
10,10,0.3312999904155731
11,11,0.33739998936653137
12,12,0.33959999680519104
13,13,0.27959999442100525
14,14,0.33489999175071716
15,15,0.33239999413490295
16,16,0.41019999980926514
17,17,0.4178999960422516
18,18,0.41370001435279846
19,19,0.4187000095844269
20,20,0.41679999232292175


==> data/highway/rmsprop_80x64/1_loss.csv <==
,time,f
0,0,2.3080341815948486
1,1,2.202202558517456
2,2,2.057997465133667
3,3,2.012697458267212
4,4,1.9680551290512085
5,5,1.9534432888031006
6,6,1.9347689151763916
7,7,1.9112681150436401
8,8,1.8961329460144043
9,9,1.8774358034133911
10,10,1.8641806840896606
11,11,1.8644287586212158
12,12,1.8350495100021362
13,13,1.8215701580047607
14,14,1.796178936958313
15,15,1.8054286241531372
16,16,1.608445167541504
17,17,1.5782015323638916
18,18,1.5651589632034302
19,19,1.554847240447998
20,20,1.5462639331817627


==> data/highway/rmsprop_80x64/1_v_acc.csv <==
,time,f
0,0,0.10989999771118164
1,1,0.20659999549388885
2,2,0.25850000977516174
3,3,0.22589999437332153
4,4,0.29580000042915344
5,5,0.2533000111579895
6,6,0.3140999972820282
7,7,0.3027999997138977
8,8,0.2930999994277954
9,9,0.3269999921321869
10,10,0.3084999918937683
11,11,0.335999995470047
12,12,0.35740000009536743
13,13,0.34540000557899475
14,14,0.334199994802475
15,15,0.3684000074863434
16,16,0.4196999967098236
17,17,0.424699991941452
18,18,0.4259999990463257
19,19,0.4293999969959259
20,20,0.4325999915599823


==> data/highway/rmsprop_80x64/experiment_settings.txt <==
Dataset: cifar10
batch size: 512
Model: highway
Model options: {'nb_units': [64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64], 'nb_conv': 2, 'filters': 32, 'kernel_size': 4, 'input_shape': (32, 32, 3), 'filter_size': 8, 'block_layers': [5, 5], 'hidden_units': 64, 'classes': 10}
Learning rate: {'boundaries': [1470], 'values': [0.001, 0.0001], 'name': None}

Optimizer 0 : LayerLRMSprop  Sigma schedule: <tf.Variable 'LayerLRMSprop/sigma:0' shape=() dtype=float32, numpy=0.0>
Optimizer 1 : LayerLRMSprop  Sigma schedule: {'boundaries': [1470], 'values': [0.0001, 0.0], 'name': None}


==> data/layer_langevin/adam_30x64/0_loss.csv <==
,time,f
0,0,2.3025827407836914
1,1,2.148900032043457
2,2,1.8581434488296509
3,3,1.5915707349777222
4,4,1.3593599796295166
5,5,1.2426447868347168
6,6,1.1663450002670288
7,7,1.1070504188537598
8,8,1.0535379648208618
9,9,1.0112173557281494
10,10,0.951549232006073
11,11,0.9197480082511902
12,12,0.8605824112892151
13,13,0.7698565721511841
14,14,0.6774346828460693
15,15,0.6446989178657532
16,16,0.6183494329452515
17,17,0.5961786508560181
18,18,0.5777016878128052
19,19,0.5612483024597168
20,20,0.5454937219619751


==> data/layer_langevin/adam_30x64/0_v_acc.csv <==
,time,f
0,0,0.11349999904632568
1,1,0.20020000636577606
2,2,0.28209999203681946
3,3,0.45419999957084656
4,4,0.48019999265670776
5,5,0.5212000012397766
6,6,0.5478000044822693
7,7,0.5855000019073486
8,8,0.42419999837875366
9,9,0.5418999791145325
10,10,0.5598999857902527
11,11,0.6596999764442444
12,12,0.70660001039505
13,13,0.7483000159263611
14,14,0.7560999989509583
15,15,0.7669000029563904
16,16,0.7710999846458435
17,17,0.7817000150680542
18,18,0.7950000166893005
19,19,0.7972000241279602
20,20,0.8098999857902527


==> data/layer_langevin/adam_30x64/1_loss.csv <==
,time,f
0,0,2.3025827407836914
1,1,2.126533269882202
2,2,1.6177979707717896
3,3,1.315331220626831
4,4,1.1688820123672485
5,5,1.0182267427444458
6,6,0.9343708157539368
7,7,0.9041942954063416
8,8,0.7388396859169006
9,9,0.6525518894195557
10,10,0.6852329969406128
11,11,0.5819883346557617
12,12,0.5801731944084167
13,13,0.520842432975769
14,14,0.3252265155315399
15,15,0.31200939416885376
16,16,0.30368855595588684
17,17,0.29701873660087585
18,18,0.29156389832496643
19,19,0.28650417923927307
20,20,0.2822359800338745


==> data/layer_langevin/adam_30x64/1_v_acc.csv <==
,time,f
0,0,0.11349999904632568
1,1,0.22360000014305115
2,2,0.3869999945163727
3,3,0.592199981212616
4,4,0.670799970626831
5,5,0.6970000267028809
6,6,0.2281000018119812
7,7,0.685699999332428
8,8,0.8708999752998352
9,9,0.8019999861717224
10,10,0.7939000129699707
11,11,0.8421000242233276
12,12,0.8938999772071838
13,13,0.9103999733924866
14,14,0.9110000133514404
15,15,0.9071000218391418
16,16,0.9160000085830688
17,17,0.9106000065803528
18,18,0.9161999821662903
19,19,0.9143000245094299
20,20,0.91839998960495


==> data/layer_langevin/adam_30x64/2_loss.csv <==
,time,f
0,0,2.3025827407836914
1,1,2.105559825897217
2,2,1.5472606420516968
3,3,1.3186184167861938
4,4,1.1952418088912964
5,5,1.105435848236084
6,6,1.0403553247451782
7,7,1.0148143768310547
8,8,0.9454701542854309
9,9,0.8877145648002625
10,10,0.8477994799613953
11,11,0.8037128448486328
12,12,0.7721148729324341
13,13,0.608788251876831
14,14,0.48771390318870544
15,15,0.4553268551826477
16,16,0.43447139859199524
17,17,0.421377956867218
18,18,0.4100494682788849
19,19,0.4010072350502014
20,20,0.3915368914604187


==> data/layer_langevin/adam_30x64/2_v_acc.csv <==
,time,f
0,0,0.11349999904632568
1,1,0.21950000524520874
2,2,0.5108000040054321
3,3,0.5066999793052673
4,4,0.6029000282287598
5,5,0.6680999994277954
6,6,0.7057999968528748
7,7,0.7365999817848206
8,8,0.7394000291824341
9,9,0.31139999628067017
10,10,0.7833999991416931
11,11,0.8313999772071838
12,12,0.8611000180244446
13,13,0.8751000165939331
14,14,0.8784999847412109
15,15,0.8805000185966492
16,16,0.8795999884605408
17,17,0.8852999806404114
18,18,0.8884000182151794
19,19,0.8899999856948853
20,20,0.8925999999046326


==> data/layer_langevin/adam_30x64/3_loss.csv <==
,time,f
0,0,2.3025827407836914
1,1,2.112748146057129
2,2,1.6546889543533325
3,3,1.325695276260376
4,4,1.0974289178848267
5,5,0.9356082081794739
6,6,0.8351457118988037
7,7,0.7240968346595764
8,8,0.6622717976570129
9,9,0.6074698567390442
10,10,0.5644782781600952
11,11,0.5285106301307678
12,12,0.4893745481967926
13,13,0.41234898567199707
14,14,0.33293846249580383
15,15,0.31939688324928284
16,16,0.3117445409297943
17,17,0.30518487095832825
18,18,0.30020156502723694
19,19,0.2945181131362915
20,20,0.2896822690963745


==> data/layer_langevin/adam_30x64/3_v_acc.csv <==
,time,f
0,0,0.11349999904632568
1,1,0.2305999994277954
2,2,0.43650001287460327
3,3,0.5978000164031982
4,4,0.6812999844551086
5,5,0.8069999814033508
6,6,0.836899995803833
7,7,0.8585000038146973
8,8,0.8763999938964844
9,9,0.8691999912261963
10,10,0.8774999976158142
11,11,0.8849999904632568
12,12,0.9057000279426575
13,13,0.9086999893188477
14,14,0.9103000164031982
15,15,0.9114999771118164
16,16,0.9101999998092651
17,17,0.9043999910354614
18,18,0.911300003528595
19,19,0.9128000140190125
20,20,0.9126999974250793


==> data/layer_langevin/adam_30x64/4_loss.csv <==
,time,f
0,0,2.3025827407836914
1,1,2.1147048473358154
2,2,1.6384422779083252
3,3,1.390723705291748
4,4,1.2082263231277466
5,5,1.1113044023513794
6,6,1.0417890548706055
7,7,1.0003708600997925
8,8,0.9513428807258606
9,9,0.898688018321991
10,10,0.8445637822151184
11,11,0.8039298057556152
12,12,0.769554078578949
13,13,0.6546536684036255
14,14,0.5536903738975525
15,15,0.5264041423797607
16,16,0.507374107837677
17,17,0.49321669340133667
18,18,0.4804101884365082
19,19,0.4717138707637787
20,20,0.46107205748558044


==> data/layer_langevin/adam_30x64/4_v_acc.csv <==
,time,f
0,0,0.11349999904632568
1,1,0.21850000321865082
2,2,0.37779998779296875
3,3,0.4677000045776367
4,4,0.5110999941825867
5,5,0.5960999727249146
6,6,0.524399995803833
7,7,0.6865000128746033
8,8,0.6262999773025513
9,9,0.707099974155426
10,10,0.7355999946594238
11,11,0.7019000053405762
12,12,0.7556999921798706
13,13,0.836899995803833
14,14,0.8389999866485596
15,15,0.8425999879837036
16,16,0.8490999937057495
17,17,0.8511000275611877
18,18,0.8490999937057495
19,19,0.8543000221252441
20,20,0.8546000123023987


==> data/layer_langevin/adam_30x64/experiment_settings.txt <==
Dataset: mnist
batch size: 512
Model: dense
Model options: {'nb_units': [64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64, 64], 'nb_conv': 2, 'filters': 32, 'kernel_size': 4, 'input_shape': (32, 32, 3), 'filter_size': 8, 'block_layers': [5, 5], 'hidden_units': 64, 'classes': 10}
Learning rate: {'boundaries': [1470], 'values': [0.001, 0.0001], 'name': None}

Optimizer 0 : LAdam  Sigma schedule: <tf.Variable 'LAdam/sigma:0' shape=() dtype=float32, numpy=0.0>
Optimizer 1 : LAdam  Sigma schedule: {'boundaries': [1470], 'values': [0.0005, 0.0], 'name': None}
Optimizer 2 : LAdam  Sigma schedule: {'boundaries': [1470], 'values': [0.0005, 0.0], 'name': None}
Optimizer 3 : LAdam  Sigma schedule: {'boundaries': [1470], 'values': [0.0005, 0.0], 'name': None}
Optimizer 4 : LAdam  Sigma schedule: {'boundaries': [1470], 'values': [0.0005, 0.0], 'name': None}


==> data/resnet/ladadelta_2x5_cifar10/0_loss.csv <==
,time,f
0,0,2.4538936614990234
1,1,2.1567139625549316
2,2,1.723319411277771
3,3,1.5736578702926636
4,4,1.483190655708313
5,5,1.4173933267593384
6,6,1.3548719882965088
7,7,1.306000828742981
8,8,1.2631704807281494
9,9,1.2220715284347534
10,10,1.1838266849517822
11,11,1.1533219814300537
12,12,1.1243221759796143
13,13,1.0973941087722778
14,14,1.0774178504943848
15,15,1.0429480075836182
16,16,1.0246435403823853
17,17,1.006653070449829
18,18,0.9815183877944946
19,19,0.9642477631568909
20,20,0.9478062987327576
21,21,0.9261390566825867
22,22,0.9096997380256653
23,23,0.899900496006012
24,24,0.8789833784103394
25,25,0.8669353127479553
26,26,0.8507441282272339
27,27,0.8386446833610535
28,28,0.8312797546386719
29,29,0.8144062757492065
30,30,0.8031504154205322
31,31,0.7907679080963135
32,32,0.7820104956626892
33,33,0.7723445892333984
34,34,0.7653008103370667
35,35,0.7522069811820984
36,36,0.7444186210632324
37,37,0.7412701845169067
38,38,0.7249175906181335
39,39,0.719713568687439
40,40,0.7082810401916504
41,41,0.666192352771759
42,42,0.65623539686203
43,43,0.6584927439689636
44,44,0.6506057977676392
45,45,0.646941065788269
46,46,0.6515345573425293
47,47,0.6486390233039856
48,48,0.6461279392242432
49,49,0.6458998322486877
50,50,0.6467371582984924


==> data/resnet/ladadelta_2x5_cifar10/0_v_acc.csv <==
,time,f
0,0,0.10260000079870224
1,1,0.11829999834299088
2,2,0.11460000276565552
3,3,0.14480000734329224
4,4,0.31450000405311584
5,5,0.45320001244544983
6,6,0.510200023651123
7,7,0.5270000100135803
8,8,0.5325000286102295
9,9,0.5090000033378601
10,10,0.5333999991416931
11,11,0.5482000112533569
12,12,0.5551000237464905
13,13,0.5960000157356262
14,14,0.5892999768257141
15,15,0.6230999827384949
16,16,0.6255999803543091
17,17,0.6154999732971191
18,18,0.6499000191688538
19,19,0.6462000012397766
20,20,0.6427000164985657
21,21,0.6615999937057495
22,22,0.6489999890327454
23,23,0.6377999782562256
24,24,0.6675999760627747
25,25,0.6568999886512756
26,26,0.6723999977111816
27,27,0.6797000169754028
28,28,0.6972000002861023
29,29,0.6955000162124634
30,30,0.6970000267028809
31,31,0.6891000270843506
32,32,0.711899995803833
33,33,0.703000009059906
34,34,0.7002999782562256
35,35,0.6825000047683716
36,36,0.7319999933242798
37,37,0.7245000004768372
38,38,0.7002999782562256
39,39,0.715499997138977
40,40,0.7081000208854675
41,41,0.7508999705314636
42,42,0.7498999834060669
43,43,0.751800000667572
44,44,0.7520999908447266
45,45,0.7501000165939331
46,46,0.753000020980835
47,47,0.7519000172615051
48,48,0.7533000111579895
49,49,0.7544999718666077
50,50,0.7523999810218811


==> data/resnet/ladadelta_2x5_cifar10/1_loss.csv <==
,time,f
0,0,2.4538936614990234
1,1,2.140990972518921
2,2,1.7001532316207886
3,3,1.566794991493225
4,4,1.4716466665267944
5,5,1.4027318954467773
6,6,1.3470678329467773
7,7,1.2970446348190308
8,8,1.2482330799102783
9,9,1.2097536325454712
10,10,1.1701570749282837
11,11,1.1354119777679443
12,12,1.1062841415405273
13,13,1.0789475440979004
14,14,1.054248332977295
15,15,1.0291197299957275
16,16,1.0121452808380127
17,17,0.9954091906547546
18,18,0.9749436974525452
19,19,0.9537696838378906
20,20,0.934675931930542
21,21,0.9215954542160034
22,22,0.9024884104728699
23,23,0.8888925909996033
24,24,0.8763092756271362
25,25,0.8559190630912781
26,26,0.8490557670593262
27,27,0.8350668549537659
28,28,0.8177236914634705
29,29,0.8125824332237244
30,30,0.7960439324378967
31,31,0.7856951355934143
32,32,0.7750806212425232
33,33,0.7657933831214905
34,34,0.7541642189025879
35,35,0.7432018518447876
36,36,0.7342972755432129
37,37,0.7237445116043091
38,38,0.7189121246337891
39,39,0.7106148600578308
40,40,0.6989879012107849
41,41,0.6537588834762573
42,42,0.645092785358429
43,43,0.6451417207717896
44,44,0.6399551033973694
45,45,0.6354806423187256
46,46,0.6374403238296509
47,47,0.631783664226532
48,48,0.6285709738731384
49,49,0.6269051432609558
50,50,0.630523145198822


==> data/resnet/ladadelta_2x5_cifar10/1_v_acc.csv <==
,time,f
0,0,0.10260000079870224
1,1,0.11259999871253967
2,2,0.12150000035762787
3,3,0.19609999656677246
4,4,0.3221000134944916
5,5,0.3887999951839447
6,6,0.4871000051498413
7,7,0.5318999886512756
8,8,0.4846000075340271
9,9,0.5562999844551086
10,10,0.5583000183105469
11,11,0.5698000192642212
12,12,0.5870000123977661
13,13,0.6087999939918518
14,14,0.6190000176429749
15,15,0.6028000116348267
16,16,0.6256999969482422
17,17,0.637499988079071
18,18,0.6335999965667725
19,19,0.6305999755859375
20,20,0.6277999877929688
21,21,0.6696000099182129
22,22,0.6680999994277954
23,23,0.6633999943733215
24,24,0.6564000248908997
25,25,0.6359000205993652
26,26,0.6284000277519226
27,27,0.6442999839782715
28,28,0.6825000047683716
29,29,0.6876000165939331
30,30,0.6891000270843506
31,31,0.6919999718666077
32,32,0.6937999725341797
33,33,0.7027999758720398
34,34,0.7020999789237976
35,35,0.7044000029563904
36,36,0.6973999738693237
37,37,0.6873000264167786
38,38,0.7167999744415283
39,39,0.7300999760627747
40,40,0.704800009727478
41,41,0.7520999908447266
42,42,0.7538999915122986
43,43,0.7569000124931335
44,44,0.7542999982833862
45,45,0.7560999989509583
46,46,0.7562000155448914
47,47,0.7559000253677368
48,48,0.756600022315979
49,49,0.7585999965667725
50,50,0.7574999928474426


==> data/resnet/ladadelta_2x5_cifar10/experiment_settings.txt <==
Dataset: cifar10
batch size: 512
Model: ResNet
Model options: {'input_shape': (32, 32, 3), 'filters': 16, 'block_layers': [5, 5], 'hidden_units': 512, 'classes': 10, 'zero_padding': (0, 0), 'mode': 'resnet'}
Learning rate: {'boundaries': [3920], 'values': [0.2, 0.02], 'name': None}

Optimizer 0 : LAdadelta  Sigma schedule: <tf.Variable 'LAdadelta/sigma:0' shape=() dtype=float32, numpy=0.0>
Optimizer 1 : LAdadelta  Sigma schedule: {'boundaries': [3920], 'values': [0.005, 0.0], 'name': None}


==> data/resnet/ladadelta_2x5_cifar100/0_loss.csv <==
,time,f
0,0,5.062774181365967
1,1,4.634568214416504
2,2,3.9447121620178223
3,3,3.6750924587249756
4,4,3.508697748184204
5,5,3.3885250091552734
6,6,3.2978522777557373
7,7,3.222165107727051
8,8,3.1598246097564697
9,9,3.0959808826446533
10,10,3.0384879112243652
11,11,2.9834001064300537
12,12,2.9336860179901123
13,13,2.880873203277588
14,14,2.8382163047790527
15,15,2.7959043979644775
16,16,2.749894618988037
17,17,2.7174580097198486
18,18,2.6754980087280273
19,19,2.6466293334960938
20,20,2.613351821899414
21,21,2.580254554748535
22,22,2.5507125854492188
23,23,2.5223329067230225
24,24,2.494161605834961
25,25,2.4688947200775146
26,26,2.4451169967651367
27,27,2.4200379848480225
28,28,2.396644115447998
29,29,2.3738150596618652
30,30,2.350191831588745
31,31,2.324221611022949
32,32,2.308448076248169
33,33,2.2844645977020264
34,34,2.264449119567871
35,35,2.243284225463867
36,36,2.224543333053589
37,37,2.2106783390045166
38,38,2.184566020965576
39,39,2.173818588256836
40,40,2.1501128673553467
41,41,2.071394443511963
42,42,2.0516295433044434
43,43,2.048452138900757
44,44,2.044076681137085
45,45,2.0410940647125244
46,46,2.038404941558838
47,47,2.0397353172302246
48,48,2.032207489013672
49,49,2.033383369445801
50,50,2.0289535522460938


==> data/resnet/ladadelta_2x5_cifar100/0_v_acc.csv <==
,time,f
0,0,0.009600000455975533
1,1,0.014600000344216824
2,2,0.022199999541044235
3,3,0.033799998462200165
4,4,0.09799999743700027
5,5,0.17159999907016754
6,6,0.211899995803833
7,7,0.21850000321865082
8,8,0.22939999401569366
9,9,0.249099999666214
10,10,0.2558000087738037
11,11,0.25220000743865967
12,12,0.2732999920845032
13,13,0.27480000257492065
14,14,0.2849000096321106
15,15,0.28999999165534973
16,16,0.29739999771118164
17,17,0.30880001187324524
18,18,0.29809999465942383
19,19,0.3149999976158142
20,20,0.3122999966144562
21,21,0.32170000672340393
22,22,0.33329999446868896
23,23,0.33009999990463257
24,24,0.32820001244544983
25,25,0.3409000039100647
26,26,0.3441999852657318
27,27,0.34279999136924744
28,28,0.3596999943256378
29,29,0.3555000126361847
30,30,0.35359999537467957
31,31,0.3628000020980835
32,32,0.3630000054836273
33,33,0.3598000109195709
34,34,0.38530001044273376
35,35,0.38269999623298645
36,36,0.3792000114917755
37,37,0.37860000133514404
38,38,0.3837999999523163
39,39,0.3928000032901764
40,40,0.39160001277923584
41,41,0.4203000068664551
42,42,0.4212000072002411
43,43,0.4212000072002411
44,44,0.4205999970436096
45,45,0.42160001397132874
46,46,0.4228000044822693
47,47,0.42160001397132874
48,48,0.4221000075340271
49,49,0.4235000014305115
50,50,0.42289999127388


==> data/resnet/ladadelta_2x5_cifar100/1_loss.csv <==
,time,f
0,0,5.062774181365967
1,1,4.642059803009033
2,2,3.9332940578460693
3,3,3.670445680618286
4,4,3.508225917816162
5,5,3.3905653953552246
6,6,3.2917768955230713
7,7,3.2118890285491943
8,8,3.1461827754974365
9,9,3.0790271759033203
10,10,3.0223569869995117
11,11,2.9658687114715576
12,12,2.9073238372802734
13,13,2.858254909515381
14,14,2.810950994491577
15,15,2.7702584266662598
16,16,2.726548194885254
17,17,2.693519353866577
18,18,2.6571242809295654
19,19,2.6187939643859863
20,20,2.5892364978790283
21,21,2.5514211654663086
22,22,2.5294833183288574
23,23,2.502092123031616
24,24,2.462937355041504
25,25,2.437588930130005
26,26,2.4216885566711426
27,27,2.394314765930176
28,28,2.367457866668701
29,29,2.3461787700653076
30,30,2.329401969909668
31,31,2.3020901679992676
32,32,2.2828943729400635
33,33,2.2629711627960205
34,34,2.237330198287964
35,35,2.218179941177368
36,36,2.1986472606658936
37,37,2.178386688232422
38,38,2.1607563495635986
39,39,2.139185667037964
40,40,2.126814603805542
41,41,2.0395333766937256
42,42,2.019551992416382
43,43,2.014392614364624
44,44,2.0081450939178467
45,45,2.003784418106079
46,46,1.9978752136230469
47,47,1.9912296533584595
48,48,1.997878909111023
49,49,1.9903596639633179
50,50,1.9914263486862183


==> data/resnet/ladadelta_2x5_cifar100/1_v_acc.csv <==
,time,f
0,0,0.009600000455975533
1,1,0.014600000344216824
2,2,0.032499998807907104
3,3,0.04500000178813934
4,4,0.13609999418258667
5,5,0.18170000612735748
6,6,0.21299999952316284
7,7,0.22130000591278076
8,8,0.23499999940395355
9,9,0.2451000064611435
10,10,0.262800008058548
11,11,0.2549000084400177
12,12,0.2669000029563904
13,13,0.2808000147342682
14,14,0.2646999955177307
15,15,0.29829999804496765
16,16,0.3068999946117401
17,17,0.30379998683929443
18,18,0.3068999946117401
19,19,0.3359000086784363
20,20,0.3206999897956848
21,21,0.3325999975204468
22,22,0.3361000120639801
23,23,0.34220001101493835
24,24,0.3407000005245209
25,25,0.3386000096797943
26,26,0.36059999465942383
27,27,0.3668000102043152
28,28,0.36899998784065247
29,29,0.35839998722076416
30,30,0.37369999289512634
31,31,0.3725999891757965
32,32,0.38499999046325684
33,33,0.3813000023365021
34,34,0.37529999017715454
35,35,0.367900013923645
36,36,0.3962000012397766
37,37,0.38589999079704285
38,38,0.3912999927997589
39,39,0.3937000036239624
40,40,0.40470001101493835
41,41,0.4284999966621399
42,42,0.4350999891757965
43,43,0.4361000061035156
44,44,0.43709999322891235
45,45,0.4383000135421753
46,46,0.4401000142097473
47,47,0.44020000100135803
48,48,0.4404999911785126
49,49,0.43950000405311584
50,50,0.43849998712539673


==> data/resnet/ladadelta_2x5_cifar100/experiment_settings.txt <==
Dataset: cifar100
batch size: 512
Model: ResNet
Model options: {'input_shape': (32, 32, 3), 'filters': 16, 'block_layers': [5, 5], 'hidden_units': 512, 'classes': 100, 'zero_padding': (0, 0), 'mode': 'resnet'}
Learning rate: {'boundaries': [3920], 'values': [0.2, 0.02], 'name': None}

Optimizer 0 : LAdadelta  Sigma schedule: <tf.Variable 'LAdadelta/sigma:0' shape=() dtype=float32, numpy=0.0>
Optimizer 1 : LAdadelta  Sigma schedule: {'boundaries': [3920], 'values': [0.005, 0.0], 'name': None}


==> data/resnet/ladam_2x5_cifar10/0_loss.csv <==
,time,f
0,0,2.5800750255584717
1,1,2.367544412612915
2,2,1.7645035982131958
3,3,1.5968048572540283
4,4,1.4937770366668701
5,5,1.408779263496399
6,6,1.3464643955230713
7,7,1.2880183458328247
8,8,1.2427855730056763
9,9,1.192623496055603
10,10,1.1501845121383667
11,11,1.1225862503051758
12,12,1.0836818218231201
13,13,1.056361436843872
14,14,1.0289912223815918
15,15,1.0030462741851807
16,16,0.978860080242157
17,17,0.9568071961402893
18,18,0.9373581409454346
19,19,0.9191202521324158
20,20,0.9041996002197266
21,21,0.8866300582885742
22,22,0.8644944429397583
23,23,0.8592583537101746
24,24,0.8361457586288452
25,25,0.8230448961257935
26,26,0.8146909475326538
27,27,0.80303555727005
28,28,0.7891402244567871
29,29,0.7808501720428467
30,30,0.7661764025688171
31,31,0.7583999037742615
32,32,0.7456874847412109
33,33,0.7377570271492004
34,34,0.7284509539604187
35,35,0.7161796689033508
36,36,0.7098777890205383
37,37,0.7007251381874084
38,38,0.6987560987472534
39,39,0.6915273666381836
40,40,0.6817077398300171
41,41,0.6399697661399841
42,42,0.6323363780975342
43,43,0.632573127746582
44,44,0.6313562989234924
45,45,0.6256189942359924
46,46,0.6238202452659607
47,47,0.6244710683822632
48,48,0.623444676399231
49,49,0.6190993189811707
50,50,0.6189709305763245


==> data/resnet/ladam_2x5_cifar10/0_v_acc.csv <==
,time,f
0,0,0.09480000287294388
1,1,0.11140000075101852
2,2,0.10180000215768814
3,3,0.1639000028371811
4,4,0.2912999987602234
5,5,0.4489000141620636
6,6,0.5253000259399414
7,7,0.4837999939918518
8,8,0.5257999897003174
9,9,0.5281000137329102
10,10,0.578499972820282
11,11,0.5835999846458435
12,12,0.5938000082969666
13,13,0.5882999897003174
14,14,0.5896000266075134
15,15,0.6352999806404114
16,16,0.6151000261306763
17,17,0.6001999974250793
18,18,0.6198999881744385
19,19,0.6439999938011169
20,20,0.6898000240325928
21,21,0.6751000285148621
22,22,0.6654000282287598
23,23,0.6952000260353088
24,24,0.691100001335144
25,25,0.6970999836921692
26,26,0.6690000295639038
27,27,0.678600013256073
28,28,0.6926000118255615
29,29,0.7005000114440918
30,30,0.7178000211715698
31,31,0.7193999886512756
32,32,0.7138000130653381
33,33,0.7189000248908997
34,34,0.7271000146865845
35,35,0.708899974822998
36,36,0.7303000092506409
37,37,0.6990000009536743
38,38,0.7085000276565552
39,39,0.7289999723434448
40,40,0.6753000020980835
41,41,0.7610999941825867
42,42,0.7649000287055969
43,43,0.7639999985694885
44,44,0.7663999795913696
45,45,0.7680000066757202
46,46,0.7694000005722046
47,47,0.7696999907493591
48,48,0.7687000036239624
49,49,0.7695000171661377
50,50,0.7695000171661377


==> data/resnet/ladam_2x5_cifar10/1_loss.csv <==
,time,f
0,0,2.5800750255584717
1,1,2.384456157684326
2,2,1.7813501358032227
3,3,1.6048752069473267
4,4,1.5066373348236084
5,5,1.4301048517227173
6,6,1.358565330505371
7,7,1.3109439611434937
8,8,1.2675968408584595
9,9,1.2197123765945435
10,10,1.173454761505127
11,11,1.1446969509124756
12,12,1.1120021343231201
13,13,1.071244478225708
14,14,1.042895793914795
15,15,1.0235867500305176
16,16,0.9979994297027588
17,17,0.9785929918289185
18,18,0.9511920809745789
19,19,0.9289500117301941
20,20,0.9072989821434021
21,21,0.88770592212677
22,22,0.8735731840133667
23,23,0.8597743511199951
24,24,0.8417989015579224
25,25,0.8278306126594543
26,26,0.8177189230918884
27,27,0.8084552884101868
28,28,0.7920328974723816
29,29,0.7792702913284302
30,30,0.7670460939407349
31,31,0.760540246963501
32,32,0.7440961599349976
33,33,0.7341908812522888
34,34,0.7243274450302124
35,35,0.7178234457969666
36,36,0.7104809880256653
37,37,0.7014815807342529
38,38,0.6967677474021912
39,39,0.6838709115982056
40,40,0.6786952614784241
41,41,0.6322486996650696
42,42,0.6248469352722168
43,43,0.621978223323822
44,44,0.6196120977401733
45,45,0.6198170185089111
46,46,0.6186549067497253
47,47,0.6182893514633179
48,48,0.6122868657112122
49,49,0.6128768920898438
50,50,0.6127854585647583


==> data/resnet/ladam_2x5_cifar10/1_v_acc.csv <==
,time,f
0,0,0.09480000287294388
1,1,0.1088000014424324
2,2,0.11720000207424164
3,3,0.2167000025510788
4,4,0.3662000000476837
5,5,0.39570000767707825
6,6,0.5151000022888184
7,7,0.5422000288963318
8,8,0.5396999716758728
9,9,0.5580999851226807
10,10,0.539900004863739
11,11,0.5514000058174133
12,12,0.5562000274658203
13,13,0.6031000018119812
14,14,0.6172999739646912
15,15,0.5763999819755554
16,16,0.6276000142097473
17,17,0.6502000093460083
18,18,0.5723000168800354
19,19,0.6212999820709229
20,20,0.6524999737739563
21,21,0.6703000068664551
22,22,0.6638000011444092
23,23,0.6898000240325928
24,24,0.660099983215332
25,25,0.7009999752044678
26,26,0.6905999779701233
27,27,0.7146000266075134
28,28,0.6940000057220459
29,29,0.7163000106811523
30,30,0.6965000033378601
31,31,0.6845999956130981
32,32,0.713699996471405
33,33,0.684499979019165
34,34,0.7023000121116638
35,35,0.717199981212616
36,36,0.7189000248908997
37,37,0.7139999866485596
38,38,0.7391999959945679
39,39,0.7258999943733215
40,40,0.7297000288963318
41,41,0.7670999765396118
42,42,0.767799973487854
43,43,0.7718999981880188
44,44,0.7739999890327454
45,45,0.7714999914169312
46,46,0.7721999883651733
47,47,0.7718999981880188
48,48,0.7710000276565552
49,49,0.7735000252723694
50,50,0.7739999890327454


==> data/resnet/ladam_2x5_cifar10/experiment_settings.txt <==
Dataset: cifar10
batch size: 512
Model: ResNet
Model options: {'input_shape': (32, 32, 3), 'filters': 16, 'block_layers': [5, 5], 'hidden_units': 512, 'classes': 10, 'zero_padding': (0, 0), 'mode': 'resnet'}
Learning rate: {'boundaries': [3920], 'values': [0.001, 0.0001], 'name': None}

Optimizer 0 : LAdam  Sigma schedule: <tf.Variable 'LAdam/sigma:0' shape=() dtype=float32, numpy=0.0>
Optimizer 1 : LAdam  Sigma schedule: {'boundaries': [3920], 'values': [0.0005, 0.0], 'name': None}


==> data/resnet/ladam_2x5_cifar100/0_loss.csv <==
,time,f
0,0,4.6232123374938965
1,1,4.769792556762695
2,2,4.031187057495117
3,3,3.6829283237457275
4,4,3.456117868423462
5,5,3.3061540126800537
6,6,3.183331251144409
7,7,3.087415933609009
8,8,3.004364490509033
9,9,2.9357151985168457
10,10,2.859985828399658
11,11,2.796886920928955
12,12,2.7481727600097656
13,13,2.6776394844055176
14,14,2.639751672744751
15,15,2.5817551612854004
16,16,2.5345630645751953
17,17,2.4942805767059326
18,18,2.461815595626831
19,19,2.4156055450439453
20,20,2.394634485244751
21,21,2.35156512260437
22,22,2.3255395889282227
23,23,2.295994997024536
24,24,2.266481399536133
25,25,2.2410635948181152
26,26,2.2176566123962402
27,27,2.1896681785583496
28,28,2.1783154010772705
29,29,2.1456596851348877
30,30,2.127279281616211
31,31,2.1038882732391357
32,32,2.0860211849212646
33,33,2.060391664505005
34,34,2.040357828140259
35,35,2.027306318283081
36,36,2.0174314975738525
37,37,1.9865909814834595
38,38,1.9745415449142456
39,39,1.9621896743774414
40,40,1.939079999923706
41,41,1.8288509845733643
42,42,1.8022135496139526
43,43,1.7931185960769653
44,44,1.793843150138855
45,45,1.7896721363067627
46,46,1.7885867357254028
47,47,1.78321373462677
48,48,1.780517816543579
49,49,1.7769544124603271
50,50,1.7707043886184692


==> data/resnet/ladam_2x5_cifar100/0_v_acc.csv <==
,time,f
0,0,0.0071000000461936
1,1,0.01679999940097332
2,2,0.028599999845027924
3,3,0.057999998331069946
4,4,0.12060000002384186
5,5,0.19189999997615814
6,6,0.21809999644756317
7,7,0.25200000405311584
8,8,0.2574999928474426
9,9,0.26589998602867126
10,10,0.26750001311302185
11,11,0.28630000352859497
12,12,0.29589998722076416
13,13,0.30979999899864197
14,14,0.3061999976634979
15,15,0.3402999937534332
16,16,0.29739999771118164
17,17,0.3343000113964081
18,18,0.34459999203681946
19,19,0.33869999647140503
20,20,0.34929999709129333
21,21,0.34929999709129333
22,22,0.35350000858306885
23,23,0.36809998750686646
24,24,0.3797000050544739
25,25,0.3747999966144562
26,26,0.38589999079704285
27,27,0.3873000144958496
28,28,0.36719998717308044
29,29,0.38659998774528503
30,30,0.3822000026702881
31,31,0.3903999924659729
32,32,0.38670000433921814
33,33,0.398499995470047
34,34,0.40869998931884766
35,35,0.4034999907016754
36,36,0.4025999903678894
37,37,0.38659998774528503
38,38,0.4104999899864197
39,39,0.4113999903202057
40,40,0.40130001306533813
41,41,0.4478999972343445
42,42,0.45159998536109924
43,43,0.44909998774528503
44,44,0.4514999985694885
45,45,0.45179998874664307
46,46,0.4507000148296356
47,47,0.4542999863624573
48,48,0.45100000500679016
49,49,0.4521999955177307
50,50,0.45339998602867126


==> data/resnet/ladam_2x5_cifar100/1_loss.csv <==
,time,f
0,0,4.6232123374938965
1,1,4.738950729370117
2,2,3.9478189945220947
3,3,3.639329671859741
4,4,3.4537336826324463
5,5,3.310337781906128
6,6,3.177825689315796
7,7,3.085076332092285
8,8,3.006315231323242
9,9,2.927149772644043
10,10,2.8638110160827637
11,11,2.802701234817505
12,12,2.74423885345459
13,13,2.6934964656829834
14,14,2.6483874320983887
15,15,2.5924386978149414
16,16,2.5584375858306885
17,17,2.511195659637451
18,18,2.4714109897613525
19,19,2.4339897632598877
20,20,2.4030539989471436
21,21,2.3680710792541504
22,22,2.3301844596862793
23,23,2.302359104156494
24,24,2.272573709487915
25,25,2.2464027404785156
26,26,2.218278646469116
27,27,2.180968761444092
28,28,2.1654937267303467
29,29,2.1415152549743652
30,30,2.1183316707611084
31,31,2.0952975749969482
32,32,2.071012020111084
33,33,2.0576508045196533
34,34,2.038412570953369
35,35,2.005643367767334
36,36,1.9938992261886597
37,37,1.980385184288025
38,38,1.9594000577926636
39,39,1.9496060609817505
40,40,1.9318333864212036
41,41,1.8153531551361084
42,42,1.793748378753662
43,43,1.7824910879135132
44,44,1.7818191051483154
45,45,1.7730151414871216
46,46,1.770155668258667
47,47,1.7655190229415894
48,48,1.7669901847839355
49,49,1.7666800022125244
50,50,1.7586454153060913


==> data/resnet/ladam_2x5_cifar100/1_v_acc.csv <==
,time,f
0,0,0.0071000000461936
1,1,0.012900000438094139
2,2,0.029999999329447746
3,3,0.04129999876022339
4,4,0.10499999672174454
5,5,0.20239999890327454
6,6,0.23260000348091125
7,7,0.24629999697208405
8,8,0.2736000120639801
9,9,0.25690001249313354
10,10,0.27709999680519104
11,11,0.2928999960422516
12,12,0.2734000086784363
13,13,0.32199999690055847
14,14,0.30880001187324524
15,15,0.3346000015735626
16,16,0.3361000120639801
17,17,0.33980000019073486
18,18,0.335999995470047
19,19,0.3427000045776367
20,20,0.34139999747276306
21,21,0.35249999165534973
22,22,0.3546000123023987
23,23,0.3702000081539154
24,24,0.3666999936103821
25,25,0.383899986743927
26,26,0.38999998569488525
27,27,0.36970001459121704
28,28,0.3610999882221222
29,29,0.3935999870300293
30,30,0.39399999380111694
31,31,0.39089998602867126
32,32,0.3955000042915344
33,33,0.39149999618530273
34,34,0.4034999907016754
35,35,0.39559999108314514
36,36,0.388700008392334
37,37,0.40639999508857727
38,38,0.4092000126838684
39,39,0.420199990272522
40,40,0.39809998869895935
41,41,0.4505000114440918
42,42,0.4526999890804291
43,43,0.4526999890804291
44,44,0.453000009059906
45,45,0.453000009059906
46,46,0.45419999957084656
47,47,0.4546999931335449
48,48,0.45190000534057617
49,49,0.4555000066757202
50,50,0.45419999957084656


==> data/resnet/ladam_2x5_cifar100/experiment_settings.txt <==
Dataset: cifar100
batch size: 512
Model: ResNet
Model options: {'input_shape': (32, 32, 3), 'filters': 16, 'block_layers': [5, 5], 'hidden_units': 512, 'classes': 100, 'zero_padding': (0, 0), 'mode': 'resnet'}
Learning rate: {'boundaries': [3920], 'values': [0.001, 0.0001], 'name': None}

Optimizer 0 : LAdam  Sigma schedule: <tf.Variable 'LAdam/sigma:0' shape=() dtype=float32, numpy=0.0>
Optimizer 1 : LAdam  Sigma schedule: {'boundaries': [3920], 'values': [0.0005, 0.0], 'name': None}


==> data/resnet/lrmsprop_2x5_cifar10/0_loss.csv <==
,time,f
0,0,3.8118982315063477
1,1,2.508635997772217
2,2,1.609451413154602
3,3,1.4167710542678833
4,4,1.2902740240097046
5,5,1.1750808954238892
6,6,1.085858702659607
7,7,1.0125738382339478
8,8,0.95035719871521
9,9,0.8983180522918701
10,10,0.8570932149887085
11,11,0.8275492191314697
12,12,0.7899194359779358
13,13,0.7610189914703369
14,14,0.7330614924430847
15,15,0.71103435754776
16,16,0.6924044489860535
17,17,0.6688143014907837
18,18,0.652623176574707
19,19,0.6353458762168884
20,20,0.6191402077674866
21,21,0.6071652770042419
22,22,0.5916921496391296
23,23,0.5749803781509399
24,24,0.5648290514945984
25,25,0.5565248131752014
26,26,0.5379754900932312
27,27,0.5228598713874817
28,28,0.5221248865127563
29,29,0.5083547234535217
30,30,0.4970751702785492
31,31,0.4957312047481537
32,32,0.48136791586875916
33,33,0.4690525531768799
34,34,0.4624270796775818
35,35,0.45371219515800476
36,36,0.4481866657733917
37,37,0.44249239563941956
38,38,0.4379071593284607
39,39,0.4298066794872284
40,40,0.4218637943267822
41,41,0.3531930446624756
42,42,0.3382590711116791
43,43,0.3290002644062042
44,44,0.3266591727733612
45,45,0.3246334195137024
46,46,0.3215859830379486
47,47,0.3208438754081726
48,48,0.3161884546279907
49,49,0.31420519948005676
50,50,0.3108409345149994


==> data/resnet/lrmsprop_2x5_cifar10/0_v_acc.csv <==
,time,f
0,0,0.10000000149011612
1,1,0.16380000114440918
2,2,0.2409999966621399
3,3,0.21699999272823334
4,4,0.35260000824928284
5,5,0.5475999712944031
6,6,0.5547999739646912
7,7,0.5497999787330627
8,8,0.6599000096321106
9,9,0.65420001745224
10,10,0.5465999841690063
11,11,0.6863999962806702
12,12,0.6887000203132629
13,13,0.714900016784668
14,14,0.6811000108718872
15,15,0.6990000009536743
16,16,0.704200029373169
17,17,0.6951000094413757
18,18,0.6563000082969666
19,19,0.7695000171661377
20,20,0.7246000170707703
21,21,0.7289999723434448
22,22,0.7017999887466431
23,23,0.7519000172615051
24,24,0.7354000210762024
25,25,0.6958000063896179
26,26,0.7595000267028809
27,27,0.7627000212669373
28,28,0.7073000073432922
29,29,0.784500002861023
30,30,0.7745000123977661
31,31,0.7903000116348267
32,32,0.7854999899864197
33,33,0.7554000020027161
34,34,0.7940000295639038
35,35,0.7680000066757202
36,36,0.7555000185966492
37,37,0.7569000124931335
38,38,0.765500009059906
39,39,0.7738999724388123
40,40,0.781499981880188
41,41,0.8356000185012817
42,42,0.8411999940872192
43,43,0.8428999781608582
44,44,0.8424000144004822
45,45,0.8406000137329102
46,46,0.8414000272750854
47,47,0.8414000272750854
48,48,0.8414999842643738
49,49,0.8422999978065491
50,50,0.8429999947547913


==> data/resnet/lrmsprop_2x5_cifar10/1_loss.csv <==
,time,f
0,0,3.8118982315063477
1,1,2.434988021850586
2,2,1.6133651733398438
3,3,1.4180688858032227
4,4,1.267217755317688
5,5,1.138941764831543
6,6,1.0461132526397705
7,7,0.9749317169189453
8,8,0.9168539047241211
9,9,0.8679068684577942
10,10,0.8285220861434937
11,11,0.793548583984375
12,12,0.762174665927887
13,13,0.7355009317398071
14,14,0.714270830154419
15,15,0.6894026398658752
16,16,0.6718692183494568
17,17,0.6497372984886169
18,18,0.633263885974884
19,19,0.6162121891975403
20,20,0.6021540760993958
21,21,0.5823455452919006
22,22,0.5675688982009888
23,23,0.5522798895835876
24,24,0.5378603339195251
25,25,0.5343244671821594
26,26,0.5180101990699768
27,27,0.5037907958030701
28,28,0.4956859052181244
29,29,0.48656606674194336
30,30,0.4754374921321869
31,31,0.4715918302536011
32,32,0.4614989161491394
33,33,0.44880712032318115
34,34,0.4465370178222656
35,35,0.43678921461105347
36,36,0.4303916394710541
37,37,0.42287302017211914
38,38,0.41207456588745117
39,39,0.4032153785228729
40,40,0.4051637053489685
41,41,0.33208993077278137
42,42,0.31515365839004517
43,43,0.3092610836029053
44,44,0.3044999837875366
45,45,0.3038935363292694
46,46,0.3001571595668793
47,47,0.2972904443740845
48,48,0.29391977190971375
49,49,0.292554646730423
50,50,0.2924591600894928


==> data/resnet/lrmsprop_2x5_cifar10/1_v_acc.csv <==
,time,f
0,0,0.10000000149011612
1,1,0.13760000467300415
2,2,0.13619999587535858
3,3,0.27810001373291016
4,4,0.37790000438690186
5,5,0.5327000021934509
6,6,0.5440000295639038
7,7,0.6245999932289124
8,8,0.578499972820282
9,9,0.6679999828338623
10,10,0.7095000147819519
11,11,0.657800018787384
12,12,0.6807000041007996
13,13,0.7257999777793884
14,14,0.6055999994277954
15,15,0.7199000120162964
16,16,0.6861000061035156
17,17,0.7436000108718872
18,18,0.7409999966621399
19,19,0.7063000202178955
20,20,0.718999981880188
21,21,0.7480999827384949
22,22,0.7099999785423279
23,23,0.7786999940872192
24,24,0.7723000049591064
25,25,0.7807000279426575
26,26,0.7218000292778015
27,27,0.7373999953269958
28,28,0.7850000262260437
29,29,0.7796000242233276
30,30,0.7680000066757202
31,31,0.7534000277519226
32,32,0.7720999717712402
33,33,0.7922000288963318
34,34,0.8004000186920166
35,35,0.7782999873161316
36,36,0.7919999957084656
37,37,0.7878000140190125
38,38,0.7912999987602234
39,39,0.7803000211715698
40,40,0.8145999908447266
41,41,0.8422999978065491
42,42,0.8468000292778015
43,43,0.8475000262260437
44,44,0.8450999855995178
45,45,0.8500000238418579
46,46,0.849399983882904
47,47,0.8496000170707703
48,48,0.8513000011444092
49,49,0.8508999943733215
50,50,0.8514000177383423


==> data/resnet/lrmsprop_2x5_cifar10/experiment_settings.txt <==
Dataset: cifar10
batch size: 512
Model: ResNet
Model options: {'input_shape': (32, 32, 3), 'filters': 16, 'block_layers': [5, 5], 'hidden_units': 512, 'classes': 10, 'zero_padding': (0, 0), 'mode': 'resnet'}
Learning rate: {'boundaries': [3920], 'values': [0.001, 0.0001], 'name': None}

Optimizer 0 : LayerLRMSprop  Sigma schedule: <tf.Variable 'LayerLRMSprop/sigma:0' shape=() dtype=float32, numpy=0.0>
Optimizer 1 : LayerLRMSprop  Sigma schedule: {'boundaries': [3920], 'values': [0.0005, 0.0], 'name': None}


==> data/resnet/lrmsprop_2x5_cifar100/0_loss.csv <==
,time,f
0,0,4.690443515777588
1,1,4.665646076202393
2,2,3.530458688735962
3,3,3.1865673065185547
4,4,2.962203025817871
5,5,2.7893590927124023
6,6,2.6388657093048096
7,7,2.521177291870117
8,8,2.4093735218048096
9,9,2.315321922302246
10,10,2.2345192432403564
11,11,2.1636927127838135
12,12,2.0988593101501465
13,13,2.039797306060791
14,14,1.9888601303100586
15,15,1.937607765197754
16,16,1.8912816047668457
17,17,1.850048542022705
18,18,1.817076563835144
19,19,1.7785853147506714
20,20,1.7402263879776
21,21,1.7037932872772217
22,22,1.6788443326950073
23,23,1.6478301286697388
24,24,1.629064679145813
25,25,1.601306676864624
26,26,1.5784560441970825
27,27,1.5514581203460693
28,28,1.5339473485946655
29,29,1.513808012008667
30,30,1.4932979345321655
31,31,1.4637186527252197
32,32,1.4581944942474365
33,33,1.4384655952453613
34,34,1.4181981086730957
35,35,1.4144762754440308
36,36,1.3907749652862549
37,37,1.3772529363632202
38,38,1.360684871673584
39,39,1.3401671648025513
40,40,1.335614562034607
41,41,1.1895558834075928
42,42,1.1727943420410156
43,43,1.152342677116394
44,44,1.1478875875473022
45,45,1.144413709640503
46,46,1.1342926025390625
47,47,1.1301606893539429
48,48,1.1310449838638306
49,49,1.1175603866577148
50,50,1.117976188659668


==> data/resnet/lrmsprop_2x5_cifar100/0_v_acc.csv <==
,time,f
0,0,0.010400000028312206
1,1,0.02070000022649765
2,2,0.024900000542402267
3,3,0.09679999947547913
4,4,0.16210000216960907
5,5,0.2759000062942505
6,6,0.2865000069141388
7,7,0.31540000438690186
8,8,0.3650999963283539
9,9,0.37540000677108765
10,10,0.3993000090122223
11,11,0.36890000104904175
12,12,0.41659998893737793
13,13,0.3776000142097473
14,14,0.4230000078678131
15,15,0.4291999936103821
16,16,0.42800000309944153
17,17,0.4348999857902527
18,18,0.4456000030040741
19,19,0.41100001335144043
20,20,0.43959999084472656
21,21,0.4632999897003174
22,22,0.4587000012397766
23,23,0.420199990272522
24,24,0.4932999908924103
25,25,0.47510001063346863
26,26,0.4675000011920929
27,27,0.4575999975204468
28,28,0.46970000863075256
29,29,0.46700000762939453
30,30,0.4788999855518341
31,31,0.4602000117301941
32,32,0.49410000443458557
33,33,0.4846999943256378
34,34,0.48649999499320984
35,35,0.49140000343322754
36,36,0.4977000057697296
37,37,0.5128999948501587
38,38,0.4812000095844269
39,39,0.489300012588501
40,40,0.5073999762535095
41,41,0.5475000143051147
42,42,0.5475999712944031
43,43,0.5486999750137329
44,44,0.5454999804496765
45,45,0.5486999750137329
46,46,0.5490000247955322
47,47,0.5497000217437744
48,48,0.5501999855041504
49,49,0.5514000058174133
50,50,0.5515000224113464


==> data/resnet/lrmsprop_2x5_cifar100/1_loss.csv <==
,time,f
0,0,4.690443515777588
1,1,4.690495491027832
2,2,3.5393240451812744
3,3,3.18422269821167
4,4,2.9529881477355957
5,5,2.7766215801239014
6,6,2.617487907409668
7,7,2.4897916316986084
8,8,2.385721206665039
9,9,2.28739595413208
10,10,2.2134926319122314
11,11,2.1460378170013428
12,12,2.07496976852417
13,13,2.0233774185180664
14,14,1.9671134948730469
15,15,1.917197823524475
16,16,1.8761329650878906
17,17,1.832468867301941
18,18,1.7904186248779297
19,19,1.7561924457550049
20,20,1.7193753719329834
21,21,1.6914730072021484
22,22,1.6642634868621826
23,23,1.629438877105713
24,24,1.6048684120178223
25,25,1.584716558456421
26,26,1.5580190420150757
27,27,1.5357404947280884
28,28,1.518060326576233
29,29,1.4859018325805664
30,30,1.471053123474121
31,31,1.4521900415420532
32,32,1.4361543655395508
33,33,1.4144554138183594
34,34,1.4002175331115723
35,35,1.3815070390701294
36,36,1.3677669763565063
37,37,1.3481019735336304
38,38,1.3411462306976318
39,39,1.317445158958435
40,40,1.3073753118515015
41,41,1.169743299484253
42,42,1.143039584159851
43,43,1.134022831916809
44,44,1.1261183023452759
45,45,1.123389720916748
46,46,1.116065263748169
47,47,1.111527919769287
48,48,1.1141921281814575
49,49,1.1029527187347412
50,50,1.0983104705810547


==> data/resnet/lrmsprop_2x5_cifar100/1_v_acc.csv <==
,time,f
0,0,0.010400000028312206
1,1,0.015599999576807022
2,2,0.02590000070631504
3,3,0.0731000006198883
4,4,0.19030000269412994
5,5,0.3075000047683716
6,6,0.31619998812675476
7,7,0.31520000100135803
8,8,0.35569998621940613
9,9,0.3716999888420105
10,10,0.3837999999523163
11,11,0.4056999981403351
12,12,0.41839998960494995
13,13,0.40790000557899475
14,14,0.38040000200271606
15,15,0.4278999865055084
16,16,0.4146000146865845
17,17,0.4124999940395355
18,18,0.4221999943256378
19,19,0.4018000066280365
20,20,0.4180999994277954
21,21,0.46299999952316284
22,22,0.4406999945640564
23,23,0.47920000553131104
24,24,0.4699000120162964
25,25,0.4602999985218048
26,26,0.47110000252723694
27,27,0.4875999987125397
28,28,0.46059998869895935
29,29,0.498199999332428
30,30,0.4726000130176544
31,31,0.48660001158714294
32,32,0.482699990272522
33,33,0.5109000205993652
34,34,0.4982999861240387
35,35,0.5130000114440918
36,36,0.5047000050544739
37,37,0.4875999987125397
38,38,0.48410001397132874
39,39,0.4970000088214874
40,40,0.5103999972343445
41,41,0.5508999824523926
42,42,0.5565999746322632
43,43,0.5562000274658203
44,44,0.5559999942779541
45,45,0.5558000206947327
46,46,0.5566999912261963
47,47,0.5568000078201294
48,48,0.5566999912261963
49,49,0.557699978351593
50,50,0.5568000078201294


==> data/resnet/lrmsprop_2x5_cifar100/experiment_settings.txt <==
Dataset: cifar100
batch size: 512
Model: ResNet
Model options: {'input_shape': (32, 32, 3), 'filters': 16, 'block_layers': [5, 5], 'hidden_units': 512, 'classes': 100, 'zero_padding': (0, 0), 'mode': 'resnet'}
Learning rate: {'boundaries': [3920], 'values': [0.001, 0.0001], 'name': None}

Optimizer 0 : LayerLRMSprop  Sigma schedule: <tf.Variable 'LayerLRMSprop/sigma:0' shape=() dtype=float32, numpy=0.0>
Optimizer 1 : LayerLRMSprop  Sigma schedule: {'boundaries': [3920], 'values': [0.0005, 0.0], 'name': None}

